Event generation with Sherpa 3

Sherpa is a general-purpose Monte Carlo event generator for the simulation of particle collisions in high-energy collider experiments. We summarise new developments, essential features, and ongoing improvements within the Sherpa 3 release series. Physics improvements include higher-order electroweak corrections, simulations of photoproduction and hard diffraction at NLO QCD, heavy-flavour matching in NLO multijet merging, spin-polarised cross section calculations, and a new model of colour reconnections. In addition, the modelling of hadronisation, the underlying event and QED effects in both production and decay has been improved, and the overall event generation efficiency has been enhanced.

==> plots/EWCorrections/4l_m.dat <==
# BEGIN PLOT
RatioPlot1YLabel=$\sigma$/$\sigma^{\mathrm{\textsc{MePs@Nlo}}}_{\mathrm{QCD}}$
RatioPlot2Legend3XPos=0.75
DrawOnly=qcd ewvirt_add_highstats ewvirt_mul_highstats ewsud_highstats ewsud_mepslo_with_global_nlo_kfac
Title=$pp\to e^+e^-\mu^+\mu^-+\text{jets}$, $\sqrt{s}=13\,\mathrm{TeV}$
RatioPlot2YLabel=$\sigma$/$\sigma^{\mathrm{\textsc{MePs@Nlo}}}_{\mathrm{QCD}}$
RatioPlot2DrawOnly=qcd qcd_S_j4 qcd_S_j5 qcd_H_j4 qcd_H_j5 qcd_j6 qcd_j7
RatioPlot2Legend2XPos=0.45
Scale=1e3
RatioPlot1YMajorTickMarks=20
RatioPlot2Legend1Only=qcd_S_j4 qcd_S_j5
RatioPlot2Legend1YPos=0.9
LegendXPos=0.05
Legend=1
RatioPlot1Reference=qcd
RatioPlot1YMin=0.501
YMin=1.001e-9
RatioPlot1DrawOnly=qcd ewvirt_add_highstats ewvirt_mul_highstats ewsud_highstats ewsud_mepslo_with_global_nlo_kfac
RatioPlot2SameStyle=0
YMax=1e-1
RatioPlot1YMax=1.499
XCustomMinorTicks=100 200 300 400 600 700 800 900 1100 1200 1300 1400 1600 1700 1800 1900 2100 2200 2300 2400
RatioPlot2Legend3Only=qcd_j6 qcd_j7
RatioPlot2=1
RatioPlot1=1
LegendYPos=0.58
RatioPlot2Legend2Only=qcd_H_j4 qcd_H_j5
RatioPlot1YSize=3
Rebin=5
RatioPlot2Reference=qcd
RatioPlotYLabel=$\sigma$/$\sigma^{\mathrm{MEPS@NLO}}_{\mathrm{QCD}}$
Legend2YPos=0.32
RatioPlot2ErrorBandColor=white
RatioPlot2YSize=3
XLabel=$m_{2e2\mu}$ [GeV]
XMax=2535
RightMargin=0.5
Legend1YPos=0.5
LegendOnly=qcd ewvirt_add_highstats ewvirt_mul_highstats ewsud_highstats ewsud_mepslo_with_global_nlo_kfac
YLabel=$\text{d}\sigma/\text{d}m_{2e2\mu}$ [fb/GeV]
RatioPlot2Legend3YPos=0.9
Legend1XPos=0.05
LogX=0
LogY=1
RatioPlot2YMax=1
RatioPlot2YMajorTickMarks=20
XMin=0
RatioPlot=0
RatioPlot2Legend1XPos=0.15
RatioPlot2Legend2=1
RatioPlot2Legend3=1
RatioPlot2Legend1=1
XCustomMajorTicks=0 0 500 500 1000 1000 1500 1500 2000 2000 2500 2500
RatioPlot2Legend2YPos=0.9
Legend2XPos=0.05
RatioPlot2YMin=0
LegendEntrySeparation=0.2
# END PLOT


# BEGIN SPECIAL /SS_ZZ_2e2mu_J30pT/4l_m
Location=MainPlot
\rput[bl]{-90}(1.01,1.00){\textsc{Sherpa+OpenLoops/Recola}}
# END SPECIAL

# BEGIN HISTO1D //Users/eno/Projects/diboson_nloqcdew/production/mepsnlo.v2/external_analysis_output/qcdonly/zzjets-mepsnlo-qcdonly.Nominal.yoda/SS_ZZ_2e2mu_J30pT/4l_m
ErrorBars=1
LineColor=black
LineStyle=solid
LineWidth=1.3pt
Name=qcd
Path=//Users/eno/Projects/diboson_nloqcdew/production/mepsnlo.v2/external_analysis_output/qcdonly/zzjets-mepsnlo-qcdonly.Nominal.yoda/SS_ZZ_2e2mu_J30pT/4l_m
Scale=1e3
ScaledBy=9.95307471440098465e-11
Title=\textsc{MePs@Nlo} QCD${}+{}$YFS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	3.000000e+01	1.258874e-08	1.778819e-09	1.778819e-09
3.000000e+01	6.000000e+01	4.104667e-08	6.516743e-09	6.516743e-09
6.000000e+01	9.000000e+01	1.331393e-06	1.488566e-08	1.488566e-08
9.000000e+01	1.200000e+02	3.981800e-06	3.600390e-08	3.600390e-08
1.200000e+02	1.500000e+02	3.069716e-06	1.160946e-07	1.160946e-07
1.500000e+02	1.800000e+02	1.706482e-05	3.075083e-08	3.075083e-08
1.800000e+02	2.100000e+02	1.115635e-04	8.926703e-08	8.926703e-08
2.100000e+02	2.400000e+02	9.523710e-05	8.838173e-08	8.838173e-08
2.400000e+02	2.700000e+02	6.078417e-05	7.056831e-08	7.056831e-08
2.700000e+02	3.000000e+02	3.993110e-05	6.125541e-08	6.125541e-08
3.000000e+02	3.300000e+02	2.726157e-05	4.274767e-08	4.274767e-08
3.300000e+02	3.600000e+02	1.939895e-05	3.598977e-08	3.598977e-08
3.600000e+02	3.900000e+02	1.413691e-05	2.849231e-08	2.849231e-08
3.900000e+02	4.200000e+02	1.054046e-05	2.440878e-08	2.440878e-08
4.200000e+02	4.500000e+02	8.005437e-06	2.058260e-08	2.058260e-08
4.500000e+02	4.800000e+02	6.176847e-06	1.909930e-08	1.909930e-08
4.800000e+02	5.100000e+02	4.810063e-06	1.587333e-08	1.587333e-08
5.100000e+02	5.400000e+02	3.759890e-06	1.465696e-08	1.465696e-08
5.400000e+02	5.700000e+02	2.992252e-06	1.691079e-08	1.691079e-08
5.700000e+02	6.000000e+02	2.412538e-06	1.200884e-08	1.200884e-08
6.000000e+02	6.300000e+02	1.940959e-06	1.001481e-08	1.001481e-08
6.300000e+02	6.600000e+02	1.584211e-06	8.975388e-09	8.975388e-09
6.600000e+02	6.900000e+02	1.299913e-06	8.282033e-09	8.282033e-09
6.900000e+02	7.200000e+02	1.080015e-06	7.511171e-09	7.511171e-09
7.200000e+02	7.500000e+02	9.002343e-07	8.582452e-09	8.582452e-09
7.500000e+02	7.800000e+02	7.503290e-07	6.196196e-09	6.196196e-09
7.800000e+02	8.100000e+02	6.285547e-07	5.265180e-09	5.265180e-09
8.100000e+02	8.400000e+02	5.278167e-07	8.475152e-09	8.475152e-09
8.400000e+02	8.700000e+02	4.555323e-07	4.111527e-09	4.111527e-09
8.700000e+02	9.000000e+02	3.889323e-07	4.652031e-09	4.652031e-09
9.000000e+02	9.300000e+02	3.263385e-07	3.736096e-09	3.736096e-09
9.300000e+02	9.600000e+02	2.797585e-07	3.076959e-09	3.076959e-09
9.600000e+02	9.900000e+02	2.412618e-07	2.591145e-09	2.591145e-09
9.900000e+02	1.020000e+03	2.080082e-07	2.611465e-09	2.611465e-09
1.020000e+03	1.050000e+03	1.844869e-07	3.032019e-09	3.032019e-09
1.050000e+03	1.080000e+03	1.566086e-07	1.943234e-09	1.943234e-09
1.080000e+03	1.110000e+03	1.390747e-07	1.945009e-09	1.945009e-09
1.110000e+03	1.140000e+03	1.213019e-07	2.293668e-09	2.293668e-09
1.140000e+03	1.170000e+03	1.059286e-07	1.642622e-09	1.642622e-09
1.170000e+03	1.200000e+03	9.711163e-08	2.154281e-09	2.154281e-09
1.200000e+03	1.230000e+03	8.190667e-08	1.716738e-09	1.716738e-09
1.230000e+03	1.260000e+03	7.194650e-08	1.142775e-09	1.142775e-09
1.260000e+03	1.290000e+03	6.454067e-08	1.104436e-09	1.104436e-09
1.290000e+03	1.320000e+03	5.640053e-08	1.139815e-09	1.139815e-09
1.320000e+03	1.350000e+03	5.067947e-08	1.227001e-09	1.227001e-09
1.350000e+03	1.380000e+03	4.621890e-08	1.253441e-09	1.253441e-09
1.380000e+03	1.410000e+03	3.969033e-08	1.156028e-09	1.156028e-09
1.410000e+03	1.440000e+03	3.788847e-08	1.564892e-09	1.564892e-09
1.440000e+03	1.470000e+03	3.146557e-08	6.765436e-10	6.765436e-10
1.470000e+03	1.500000e+03	2.854243e-08	6.836047e-10	6.836047e-10
1.500000e+03	1.530000e+03	2.732422e-08	7.047906e-10	7.047906e-10
1.530000e+03	1.560000e+03	2.307471e-08	5.956197e-10	5.956197e-10
1.560000e+03	1.590000e+03	2.107400e-08	5.663237e-10	5.663237e-10
1.590000e+03	1.620000e+03	1.895399e-08	5.390887e-10	5.390887e-10
1.620000e+03	1.650000e+03	1.706968e-08	5.101725e-10	5.101725e-10
1.650000e+03	1.680000e+03	1.502924e-08	4.790400e-10	4.790400e-10
1.680000e+03	1.710000e+03	1.415142e-08	4.810933e-10	4.810933e-10
1.710000e+03	1.740000e+03	1.356368e-08	9.684170e-10	9.684170e-10
1.740000e+03	1.770000e+03	1.107935e-08	3.366165e-10	3.366165e-10
1.770000e+03	1.800000e+03	1.082900e-08	5.474443e-10	5.474443e-10
1.800000e+03	1.830000e+03	8.859937e-09	2.645775e-10	2.645775e-10
1.830000e+03	1.860000e+03	8.323693e-09	3.425462e-10	3.425462e-10
1.860000e+03	1.890000e+03	7.990497e-09	3.204255e-10	3.204255e-10
1.890000e+03	1.920000e+03	6.906230e-09	3.756974e-10	3.756974e-10
1.920000e+03	1.950000e+03	5.998750e-09	2.620538e-10	2.620538e-10
1.950000e+03	1.980000e+03	5.756170e-09	2.138552e-10	2.138552e-10
1.980000e+03	2.010000e+03	5.304273e-09	2.084193e-10	2.084193e-10
2.010000e+03	2.040000e+03	4.406580e-09	2.169070e-10	2.169070e-10
2.040000e+03	2.070000e+03	4.272093e-09	2.811910e-10	2.811910e-10
2.070000e+03	2.100000e+03	3.917530e-09	2.202535e-10	2.202535e-10
2.100000e+03	2.130000e+03	3.818780e-09	1.937217e-10	1.937217e-10
2.130000e+03	2.160000e+03	3.271332e-09	1.332882e-10	1.332882e-10
2.160000e+03	2.190000e+03	2.920505e-09	1.161631e-10	1.161631e-10
2.190000e+03	2.220000e+03	2.806856e-09	1.653549e-10	1.653549e-10
2.220000e+03	2.250000e+03	2.560291e-09	1.363467e-10	1.363467e-10
2.250000e+03	2.280000e+03	2.223358e-09	1.372901e-10	1.372901e-10
2.280000e+03	2.310000e+03	2.399919e-09	1.195669e-10	1.195669e-10
2.310000e+03	2.340000e+03	1.815241e-09	9.491023e-11	9.491023e-11
2.340000e+03	2.370000e+03	1.856527e-09	1.183969e-10	1.183969e-10
2.370000e+03	2.400000e+03	1.623788e-09	9.375625e-11	9.375625e-11
2.400000e+03	2.430000e+03	1.494559e-09	9.476365e-11	9.476365e-11
2.430000e+03	2.460000e+03	1.354293e-09	8.987984e-11	8.987984e-11
2.460000e+03	2.490000e+03	1.164981e-09	8.943574e-11	8.943574e-11
2.490000e+03	2.520000e+03	1.213609e-09	7.468688e-11	7.468688e-11
2.520000e+03	2.550000e+03	1.071432e-09	5.460915e-11	5.460915e-11
2.550000e+03	2.580000e+03	1.047723e-09	6.324583e-11	6.324583e-11
2.580000e+03	2.610000e+03	1.062045e-09	7.167888e-11	7.167888e-11
2.610000e+03	2.640000e+03	7.717923e-10	4.356676e-11	4.356676e-11
2.640000e+03	2.670000e+03	9.283987e-10	8.266765e-11	8.266765e-11
2.670000e+03	2.700000e+03	7.492727e-10	4.419008e-11	4.419008e-11
2.700000e+03	2.730000e+03	7.434423e-10	5.989202e-11	5.989202e-11
2.730000e+03	2.760000e+03	5.367480e-10	3.324253e-11	3.324253e-11
2.760000e+03	2.790000e+03	5.880420e-10	4.546939e-11	4.546939e-11
2.790000e+03	2.820000e+03	4.696403e-10	3.072723e-11	3.072723e-11
2.820000e+03	2.850000e+03	4.572600e-10	2.522424e-11	2.522424e-11
2.850000e+03	2.880000e+03	3.854010e-10	3.493278e-11	3.493278e-11
2.880000e+03	2.910000e+03	4.166113e-10	5.262363e-11	5.262363e-11
2.910000e+03	2.940000e+03	3.497090e-10	2.969848e-11	2.969848e-11
2.940000e+03	2.970000e+03	3.171664e-10	3.568422e-11	3.568422e-11
2.970000e+03	3.000000e+03	3.219575e-10	1.803329e-11	1.803329e-11
# END HISTO1D


# BEGIN HISTO1D //Users/eno/Projects/diboson_nloqcdew/production/mepsnlo.v2/combined_analysis_output/global.ewvirt_add_highstats.yoda/SS_ZZ_2e2mu_J30pT/4l_m
ErrorBars=1
LineColor={[rgb]{0.9333333333333333,0.4,0.4666666666666667}}
LineStyle=solid
LineWidth=1.3pt
Name=ewvirt_add_highstats
Path=//Users/eno/Projects/diboson_nloqcdew/production/mepsnlo.v2/combined_analysis_output/global.ewvirt_add_highstats.yoda/SS_ZZ_2e2mu_J30pT/4l_m
Scale=1e3
Title=${}+ \mathrm{EW}_\mathrm{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	3.000000e+01	1.189104e-08	1.680232e-09	1.680232e-09
3.000000e+01	6.000000e+01	3.962657e-08	6.291282e-09	6.291282e-09
6.000000e+01	9.000000e+01	1.232252e-06	1.377721e-08	1.377721e-08
9.000000e+01	1.200000e+02	3.706919e-06	3.351840e-08	3.351840e-08
1.200000e+02	1.500000e+02	3.053576e-06	1.154842e-07	1.154842e-07
1.500000e+02	1.800000e+02	1.716897e-05	3.093852e-08	3.093852e-08
1.800000e+02	2.100000e+02	1.098059e-04	8.786072e-08	8.786072e-08
2.100000e+02	2.400000e+02	9.242588e-05	8.577286e-08	8.577286e-08
2.400000e+02	2.700000e+02	5.851487e-05	6.793373e-08	6.793373e-08
2.700000e+02	3.000000e+02	3.823385e-05	5.865179e-08	5.865179e-08
3.000000e+02	3.300000e+02	2.609962e-05	4.092567e-08	4.092567e-08
3.300000e+02	3.600000e+02	1.838680e-05	3.411198e-08	3.411198e-08
3.600000e+02	3.900000e+02	1.333953e-05	2.688523e-08	2.688523e-08
3.900000e+02	4.200000e+02	9.904845e-06	2.293687e-08	2.293687e-08
4.200000e+02	4.500000e+02	7.484857e-06	1.924415e-08	1.924415e-08
4.500000e+02	4.800000e+02	5.754292e-06	1.779273e-08	1.779273e-08
4.800000e+02	5.100000e+02	4.454401e-06	1.469963e-08	1.469963e-08
5.100000e+02	5.400000e+02	3.456886e-06	1.347578e-08	1.347578e-08
5.400000e+02	5.700000e+02	2.738833e-06	1.547858e-08	1.547858e-08
5.700000e+02	6.000000e+02	2.192148e-06	1.091181e-08	1.091181e-08
6.000000e+02	6.300000e+02	1.748421e-06	9.021367e-09	9.021367e-09
6.300000e+02	6.600000e+02	1.424059e-06	8.068047e-09	8.068047e-09
6.600000e+02	6.900000e+02	1.164073e-06	7.416569e-09	7.416569e-09
6.900000e+02	7.200000e+02	9.589466e-07	6.669180e-09	6.669180e-09
7.200000e+02	7.500000e+02	8.034093e-07	7.659363e-09	7.659363e-09
7.500000e+02	7.800000e+02	6.579371e-07	5.433226e-09	5.433226e-09
7.800000e+02	8.100000e+02	5.486502e-07	4.595849e-09	4.595849e-09
8.100000e+02	8.400000e+02	4.474607e-07	7.184876e-09	7.184876e-09
8.400000e+02	8.700000e+02	3.917503e-07	3.535846e-09	3.535846e-09
8.700000e+02	9.000000e+02	3.324850e-07	3.976862e-09	3.976862e-09
9.000000e+02	9.300000e+02	2.763196e-07	3.163453e-09	3.163453e-09
9.300000e+02	9.600000e+02	2.356094e-07	2.591380e-09	2.591380e-09
9.600000e+02	9.900000e+02	1.993679e-07	2.141206e-09	2.141206e-09
9.900000e+02	1.020000e+03	1.769748e-07	2.221852e-09	2.221852e-09
1.020000e+03	1.050000e+03	1.531789e-07	2.517475e-09	2.517475e-09
1.050000e+03	1.080000e+03	1.302269e-07	1.615884e-09	1.615884e-09
1.080000e+03	1.110000e+03	1.133882e-07	1.585774e-09	1.585774e-09
1.110000e+03	1.140000e+03	9.543374e-08	1.804534e-09	1.804534e-09
1.140000e+03	1.170000e+03	8.709177e-08	1.350521e-09	1.350521e-09
1.170000e+03	1.200000e+03	8.008698e-08	1.776613e-09	1.776613e-09
1.200000e+03	1.230000e+03	6.222184e-08	1.304150e-09	1.304150e-09
1.230000e+03	1.260000e+03	5.822893e-08	9.248899e-10	9.248899e-10
1.260000e+03	1.290000e+03	5.146716e-08	8.807185e-10	8.807185e-10
1.290000e+03	1.320000e+03	4.484252e-08	9.062359e-10	9.062359e-10
1.320000e+03	1.350000e+03	3.887091e-08	9.411039e-10	9.411039e-10
1.350000e+03	1.380000e+03	3.604227e-08	9.774542e-10	9.774542e-10
1.380000e+03	1.410000e+03	3.144674e-08	9.159236e-10	9.159236e-10
1.410000e+03	1.440000e+03	2.991106e-08	1.235404e-09	1.235404e-09
1.440000e+03	1.470000e+03	2.434008e-08	5.233379e-10	5.233379e-10
1.470000e+03	1.500000e+03	2.241222e-08	5.367833e-10	5.367833e-10
1.500000e+03	1.530000e+03	2.106797e-08	5.434193e-10	5.434193e-10
1.530000e+03	1.560000e+03	1.774011e-08	4.579194e-10	4.579194e-10
1.560000e+03	1.590000e+03	1.627033e-08	4.372342e-10	4.372342e-10
1.590000e+03	1.620000e+03	1.428039e-08	4.061626e-10	4.061626e-10
1.620000e+03	1.650000e+03	1.290801e-08	3.857899e-10	3.857899e-10
1.650000e+03	1.680000e+03	1.142386e-08	3.641226e-10	3.641226e-10
1.680000e+03	1.710000e+03	1.067878e-08	3.630373e-10	3.630373e-10
1.710000e+03	1.740000e+03	1.020636e-08	7.287117e-10	7.287117e-10
1.740000e+03	1.770000e+03	8.103643e-09	2.462076e-10	2.462076e-10
1.770000e+03	1.800000e+03	8.200538e-09	4.145661e-10	4.145661e-10
1.800000e+03	1.830000e+03	6.300629e-09	1.881509e-10	1.881509e-10
1.830000e+03	1.860000e+03	6.057540e-09	2.492868e-10	2.492868e-10
1.860000e+03	1.890000e+03	5.766507e-09	2.312416e-10	2.312416e-10
1.890000e+03	1.920000e+03	5.517238e-09	3.001366e-10	3.001366e-10
1.920000e+03	1.950000e+03	3.519274e-09	1.537385e-10	1.537385e-10
1.950000e+03	1.980000e+03	4.145563e-09	1.540174e-10	1.540174e-10
1.980000e+03	2.010000e+03	3.664439e-09	1.439858e-10	1.439858e-10
2.010000e+03	2.040000e+03	3.153001e-09	1.552015e-10	1.552015e-10
2.040000e+03	2.070000e+03	3.162637e-09	2.081661e-10	2.081661e-10
2.070000e+03	2.100000e+03	2.829740e-09	1.590952e-10	1.590952e-10
2.100000e+03	2.130000e+03	2.644977e-09	1.341762e-10	1.341762e-10
2.130000e+03	2.160000e+03	2.374441e-09	9.674498e-11	9.674498e-11
2.160000e+03	2.190000e+03	1.975945e-09	7.859321e-11	7.859321e-11
2.190000e+03	2.220000e+03	1.882834e-09	1.109198e-10	1.109198e-10
2.220000e+03	2.250000e+03	1.768540e-09	9.418252e-11	9.418252e-11
2.250000e+03	2.280000e+03	1.455527e-09	8.987730e-11	8.987730e-11
2.280000e+03	2.310000e+03	1.770307e-09	8.819883e-11	8.819883e-11
2.310000e+03	2.340000e+03	1.265391e-09	6.616123e-11	6.616123e-11
2.340000e+03	2.370000e+03	1.281166e-09	8.170419e-11	8.170419e-11
2.370000e+03	2.400000e+03	1.152029e-09	6.651728e-11	6.651728e-11
2.400000e+03	2.430000e+03	1.087965e-09	6.898323e-11	6.898323e-11
2.430000e+03	2.460000e+03	9.329195e-10	6.191471e-11	6.191471e-11
2.460000e+03	2.490000e+03	7.924131e-10	6.083364e-11	6.083364e-11
2.490000e+03	2.520000e+03	8.161428e-10	5.022635e-11	5.022635e-11
2.520000e+03	2.550000e+03	6.894219e-10	3.513871e-11	3.513871e-11
2.550000e+03	2.580000e+03	7.467312e-10	4.507644e-11	4.507644e-11
2.580000e+03	2.610000e+03	7.271791e-10	4.907832e-11	4.907832e-11
2.610000e+03	2.640000e+03	5.134405e-10	2.898310e-11	2.898310e-11
2.640000e+03	2.670000e+03	1.040587e-09	9.265729e-11	9.265729e-11
2.670000e+03	2.700000e+03	5.087183e-10	3.000284e-11	3.000284e-11
2.700000e+03	2.730000e+03	4.788573e-10	3.857694e-11	3.857694e-11
2.730000e+03	2.760000e+03	2.876660e-10	1.781608e-11	1.781608e-11
2.760000e+03	2.790000e+03	4.002490e-10	3.094860e-11	3.094860e-11
2.790000e+03	2.820000e+03	3.086920e-10	2.019684e-11	2.019684e-11
2.820000e+03	2.850000e+03	2.962698e-10	1.634339e-11	1.634339e-11
2.850000e+03	2.880000e+03	2.675942e-10	2.425476e-11	2.425476e-11
2.880000e+03	2.910000e+03	2.698958e-10	3.409148e-11	3.409148e-11
2.910000e+03	2.940000e+03	2.128170e-10	1.807314e-11	1.807314e-11
2.940000e+03	2.970000e+03	2.086747e-10	2.347788e-11	2.347788e-11
2.970000e+03	3.000000e+03	1.988355e-10	1.113705e-11	1.113705e-11
# END HISTO1D


# BEGIN HISTO1D //Users/eno/Projects/diboson_nloqcdew/production/mepsnlo.v2/combined_analysis_output/global.ewvirt_mul_highstats.yoda/SS_ZZ_2e2mu_J30pT/4l_m
ErrorBars=1
LineColor={[rgb]{0.9333333333333333,0.4,0.4666666666666667}}
LineStyle=dashed
LineWidth=1.3pt
Name=ewvirt_mul_highstats
Path=//Users/eno/Projects/diboson_nloqcdew/production/mepsnlo.v2/combined_analysis_output/global.ewvirt_mul_highstats.yoda/SS_ZZ_2e2mu_J30pT/4l_m
Scale=1e3
Title=${}\times \mathrm{EW}_\mathrm{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	3.000000e+01	1.171596e-08	1.655493e-09	1.655493e-09
3.000000e+01	6.000000e+01	3.927772e-08	6.235898e-09	6.235898e-09
6.000000e+01	9.000000e+01	1.218108e-06	1.361907e-08	1.361907e-08
9.000000e+01	1.200000e+02	3.669969e-06	3.318429e-08	3.318429e-08
1.200000e+02	1.500000e+02	3.042778e-06	1.150759e-07	1.150759e-07
1.500000e+02	1.800000e+02	1.718863e-05	3.097393e-08	3.097393e-08
1.800000e+02	2.100000e+02	1.095674e-04	8.766987e-08	8.766987e-08
2.100000e+02	2.400000e+02	9.201782e-05	8.539418e-08	8.539418e-08
2.400000e+02	2.700000e+02	5.819446e-05	6.756175e-08	6.756175e-08
2.700000e+02	3.000000e+02	3.799431e-05	5.828433e-08	5.828433e-08
3.000000e+02	3.300000e+02	2.579850e-05	4.045350e-08	4.045350e-08
3.300000e+02	3.600000e+02	1.822870e-05	3.381867e-08	3.381867e-08
3.600000e+02	3.900000e+02	1.322480e-05	2.665399e-08	2.665399e-08
3.900000e+02	4.200000e+02	9.805132e-06	2.270597e-08	2.270597e-08
4.200000e+02	4.500000e+02	7.416992e-06	1.906967e-08	1.906967e-08
4.500000e+02	4.800000e+02	5.685739e-06	1.758076e-08	1.758076e-08
4.800000e+02	5.100000e+02	4.402982e-06	1.452995e-08	1.452995e-08
5.100000e+02	5.400000e+02	3.413071e-06	1.330498e-08	1.330498e-08
5.400000e+02	5.700000e+02	2.705826e-06	1.529204e-08	1.529204e-08
5.700000e+02	6.000000e+02	2.163113e-06	1.076729e-08	1.076729e-08
6.000000e+02	6.300000e+02	1.731109e-06	8.932044e-09	8.932044e-09
6.300000e+02	6.600000e+02	1.403059e-06	7.949067e-09	7.949067e-09
6.600000e+02	6.900000e+02	1.141984e-06	7.275834e-09	7.275834e-09
6.900000e+02	7.200000e+02	9.488496e-07	6.598958e-09	6.598958e-09
7.200000e+02	7.500000e+02	7.820796e-07	7.456015e-09	7.456015e-09
7.500000e+02	7.800000e+02	6.446356e-07	5.323383e-09	5.323383e-09
7.800000e+02	8.100000e+02	5.391623e-07	4.516372e-09	4.516372e-09
8.100000e+02	8.400000e+02	4.476596e-07	7.188069e-09	7.188069e-09
8.400000e+02	8.700000e+02	3.833699e-07	3.460206e-09	3.460206e-09
8.700000e+02	9.000000e+02	3.262013e-07	3.901703e-09	3.901703e-09
9.000000e+02	9.300000e+02	2.714972e-07	3.108243e-09	3.108243e-09
9.300000e+02	9.600000e+02	2.308081e-07	2.538573e-09	2.538573e-09
9.600000e+02	9.900000e+02	1.982569e-07	2.129274e-09	2.129274e-09
9.900000e+02	1.020000e+03	1.699428e-07	2.133568e-09	2.133568e-09
1.020000e+03	1.050000e+03	1.483634e-07	2.438334e-09	2.438334e-09
1.050000e+03	1.080000e+03	1.265592e-07	1.570374e-09	1.570374e-09
1.080000e+03	1.110000e+03	1.099255e-07	1.537348e-09	1.537348e-09
1.110000e+03	1.140000e+03	9.508474e-08	1.797935e-09	1.797935e-09
1.140000e+03	1.170000e+03	8.332007e-08	1.292034e-09	1.292034e-09
1.170000e+03	1.200000e+03	7.692519e-08	1.706474e-09	1.706474e-09
1.200000e+03	1.230000e+03	6.388540e-08	1.339018e-09	1.339018e-09
1.230000e+03	1.260000e+03	5.574653e-08	8.854601e-10	8.854601e-10
1.260000e+03	1.290000e+03	4.983347e-08	8.527624e-10	8.527624e-10
1.290000e+03	1.320000e+03	4.300538e-08	8.691086e-10	8.691086e-10
1.320000e+03	1.350000e+03	3.879468e-08	9.392582e-10	9.392582e-10
1.350000e+03	1.380000e+03	3.461514e-08	9.387509e-10	9.387509e-10
1.380000e+03	1.410000e+03	3.004459e-08	8.750843e-10	8.750843e-10
1.410000e+03	1.440000e+03	2.870800e-08	1.185715e-09	1.185715e-09
1.440000e+03	1.470000e+03	2.357114e-08	5.068048e-10	5.068048e-10
1.470000e+03	1.500000e+03	2.120849e-08	5.079534e-10	5.079534e-10
1.500000e+03	1.530000e+03	2.016540e-08	5.201387e-10	5.201387e-10
1.530000e+03	1.560000e+03	1.670107e-08	4.310991e-10	4.310991e-10
1.560000e+03	1.590000e+03	1.563671e-08	4.202067e-10	4.202067e-10
1.590000e+03	1.620000e+03	1.331002e-08	3.785631e-10	3.785631e-10
1.620000e+03	1.650000e+03	1.222473e-08	3.653684e-10	3.653684e-10
1.650000e+03	1.680000e+03	1.081497e-08	3.447148e-10	3.447148e-10
1.680000e+03	1.710000e+03	9.851657e-09	3.349181e-10	3.349181e-10
1.710000e+03	1.740000e+03	9.669335e-09	6.903691e-10	6.903691e-10
1.740000e+03	1.770000e+03	7.734097e-09	2.349799e-10	2.349799e-10
1.770000e+03	1.800000e+03	7.736148e-09	3.910895e-10	3.910895e-10
1.800000e+03	1.830000e+03	6.186296e-09	1.847366e-10	1.847366e-10
1.830000e+03	1.860000e+03	5.688558e-09	2.341021e-10	2.341021e-10
1.860000e+03	1.890000e+03	5.464271e-09	2.191217e-10	2.191217e-10
1.890000e+03	1.920000e+03	4.918636e-09	2.675727e-10	2.675727e-10
1.920000e+03	1.950000e+03	4.070415e-09	1.778150e-10	1.778150e-10
1.950000e+03	1.980000e+03	3.856752e-09	1.432874e-10	1.432874e-10
1.980000e+03	2.010000e+03	3.549205e-09	1.394579e-10	1.394579e-10
2.010000e+03	2.040000e+03	2.956830e-09	1.455453e-10	1.455453e-10
2.040000e+03	2.070000e+03	2.865478e-09	1.886070e-10	1.886070e-10
2.070000e+03	2.100000e+03	2.646506e-09	1.487933e-10	1.487933e-10
2.100000e+03	2.130000e+03	2.501298e-09	1.268876e-10	1.268876e-10
2.130000e+03	2.160000e+03	2.083724e-09	8.489992e-11	8.489992e-11
2.160000e+03	2.190000e+03	1.868714e-09	7.432807e-11	7.432807e-11
2.190000e+03	2.220000e+03	1.786622e-09	1.052518e-10	1.052518e-10
2.220000e+03	2.250000e+03	1.674051e-09	8.915055e-11	8.915055e-11
2.250000e+03	2.280000e+03	1.328569e-09	8.203778e-11	8.203778e-11
2.280000e+03	2.310000e+03	1.656189e-09	8.251332e-11	8.251332e-11
2.310000e+03	2.340000e+03	1.141466e-09	5.968181e-11	5.968181e-11
2.340000e+03	2.370000e+03	1.177864e-09	7.511629e-11	7.511629e-11
2.370000e+03	2.400000e+03	1.064635e-09	6.147120e-11	6.147120e-11
2.400000e+03	2.430000e+03	9.801220e-10	6.214538e-11	6.214538e-11
2.430000e+03	2.460000e+03	8.500116e-10	5.641239e-11	5.641239e-11
2.460000e+03	2.490000e+03	6.843260e-10	5.253578e-11	5.253578e-11
2.490000e+03	2.520000e+03	7.521842e-10	4.629026e-11	4.629026e-11
2.520000e+03	2.550000e+03	6.339166e-10	3.230970e-11	3.230970e-11
2.550000e+03	2.580000e+03	6.845154e-10	4.132078e-11	4.132078e-11
2.580000e+03	2.610000e+03	7.100164e-10	4.791999e-11	4.791999e-11
2.610000e+03	2.640000e+03	4.523713e-10	2.553582e-11	2.553582e-11
2.640000e+03	2.670000e+03	9.305939e-10	8.286312e-11	8.286312e-11
2.670000e+03	2.700000e+03	4.572906e-10	2.696977e-11	2.696977e-11
2.700000e+03	2.730000e+03	4.259932e-10	3.431819e-11	3.431819e-11
2.730000e+03	2.760000e+03	3.327880e-10	2.061063e-11	2.061063e-11
2.760000e+03	2.790000e+03	3.485206e-10	2.694879e-11	2.694879e-11
2.790000e+03	2.820000e+03	2.786958e-10	1.823427e-11	1.823427e-11
2.820000e+03	2.850000e+03	2.698567e-10	1.488634e-11	1.488634e-11
2.850000e+03	2.880000e+03	2.340258e-10	2.121212e-11	2.121212e-11
2.880000e+03	2.910000e+03	2.268213e-10	2.865059e-11	2.865059e-11
2.910000e+03	2.940000e+03	1.808809e-10	1.536102e-11	1.536102e-11
2.940000e+03	2.970000e+03	1.920032e-10	2.160218e-11	2.160218e-11
2.970000e+03	3.000000e+03	1.748582e-10	9.794049e-12	9.794049e-12
# END HISTO1D


# BEGIN HISTO1D //Users/eno/Projects/diboson_nloqcdew/production/mepsnlo.v2/combined_analysis_output/global.ewsud_highstats.yoda/SS_ZZ_2e2mu_J30pT/4l_m
ErrorBars=1
LineColor={[rgb]{0.13333333333333333,0.5333333333333333,0.2}}
LineStyle=dotted
LineWidth=1.3pt
Name=ewsud_highstats
Path=//Users/eno/Projects/diboson_nloqcdew/production/mepsnlo.v2/combined_analysis_output/global.ewsud_highstats.yoda/SS_ZZ_2e2mu_J30pT/4l_m
Scale=1e3
Title=${}\times \mathrm{EW}_\mathrm{sud}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	3.000000e+01	1.256934e-08	1.776078e-09	1.776078e-09
3.000000e+01	6.000000e+01	4.103723e-08	6.515245e-09	6.515245e-09
6.000000e+01	9.000000e+01	1.332922e-06	1.490275e-08	1.490275e-08
9.000000e+01	1.200000e+02	3.980874e-06	3.599553e-08	3.599553e-08
1.200000e+02	1.500000e+02	3.061668e-06	1.157903e-07	1.157903e-07
1.500000e+02	1.800000e+02	1.687319e-05	3.040552e-08	3.040552e-08
1.800000e+02	2.100000e+02	1.092202e-04	8.739207e-08	8.739207e-08
2.100000e+02	2.400000e+02	9.260850e-05	8.594234e-08	8.594234e-08
2.400000e+02	2.700000e+02	5.873575e-05	6.819017e-08	6.819017e-08
2.700000e+02	3.000000e+02	3.838444e-05	5.888280e-08	5.888280e-08
3.000000e+02	3.300000e+02	2.606583e-05	4.087268e-08	4.087268e-08
3.300000e+02	3.600000e+02	1.844281e-05	3.421589e-08	3.421589e-08
3.600000e+02	3.900000e+02	1.335490e-05	2.691621e-08	2.691621e-08
3.900000e+02	4.200000e+02	9.918340e-06	2.296813e-08	2.296813e-08
4.200000e+02	4.500000e+02	7.481308e-06	1.923503e-08	1.923503e-08
4.500000e+02	4.800000e+02	5.752409e-06	1.778691e-08	1.778691e-08
4.800000e+02	5.100000e+02	4.450838e-06	1.468787e-08	1.468787e-08
5.100000e+02	5.400000e+02	3.455247e-06	1.346939e-08	1.346939e-08
5.400000e+02	5.700000e+02	2.740168e-06	1.548613e-08	1.548613e-08
5.700000e+02	6.000000e+02	2.190176e-06	1.090199e-08	1.090199e-08
6.000000e+02	6.300000e+02	1.751652e-06	9.038041e-09	9.038041e-09
6.300000e+02	6.600000e+02	1.424190e-06	8.068789e-09	8.068789e-09
6.600000e+02	6.900000e+02	1.163207e-06	7.411053e-09	7.411053e-09
6.900000e+02	7.200000e+02	9.566371e-07	6.653118e-09	6.653118e-09
7.200000e+02	7.500000e+02	7.948679e-07	7.577933e-09	7.577933e-09
7.500000e+02	7.800000e+02	6.623732e-07	5.469859e-09	5.469859e-09
7.800000e+02	8.100000e+02	5.460465e-07	4.574039e-09	4.574039e-09
8.100000e+02	8.400000e+02	4.553486e-07	7.311533e-09	7.311533e-09
8.400000e+02	8.700000e+02	3.896200e-07	3.516618e-09	3.516618e-09
8.700000e+02	9.000000e+02	3.347936e-07	4.004476e-09	4.004476e-09
9.000000e+02	9.300000e+02	2.794054e-07	3.198780e-09	3.198780e-09
9.300000e+02	9.600000e+02	2.425693e-07	2.667929e-09	2.667929e-09
9.600000e+02	9.900000e+02	2.035757e-07	2.186398e-09	2.186398e-09
9.900000e+02	1.020000e+03	1.731362e-07	2.173659e-09	2.173659e-09
1.020000e+03	1.050000e+03	1.553345e-07	2.552904e-09	2.552904e-09
1.050000e+03	1.080000e+03	1.304047e-07	1.618090e-09	1.618090e-09
1.080000e+03	1.110000e+03	1.160366e-07	1.622814e-09	1.622814e-09
1.110000e+03	1.140000e+03	9.988852e-08	1.888768e-09	1.888768e-09
1.140000e+03	1.170000e+03	8.634477e-08	1.338937e-09	1.338937e-09
1.170000e+03	1.200000e+03	7.868840e-08	1.745588e-09	1.745588e-09
1.200000e+03	1.230000e+03	6.568634e-08	1.376765e-09	1.376765e-09
1.230000e+03	1.260000e+03	5.646731e-08	8.969089e-10	8.969089e-10
1.260000e+03	1.290000e+03	5.189841e-08	8.880981e-10	8.880981e-10
1.290000e+03	1.320000e+03	4.490860e-08	9.075715e-10	9.075715e-10
1.320000e+03	1.350000e+03	4.071835e-08	9.858321e-10	9.858321e-10
1.350000e+03	1.380000e+03	3.648380e-08	9.894284e-10	9.894284e-10
1.380000e+03	1.410000e+03	3.130059e-08	9.116670e-10	9.116670e-10
1.410000e+03	1.440000e+03	2.966555e-08	1.225264e-09	1.225264e-09
1.440000e+03	1.470000e+03	2.381669e-08	5.120843e-10	5.120843e-10
1.470000e+03	1.500000e+03	2.151742e-08	5.153524e-10	5.153524e-10
1.500000e+03	1.530000e+03	2.130973e-08	5.496551e-10	5.496551e-10
1.530000e+03	1.560000e+03	1.755395e-08	4.531142e-10	4.531142e-10
1.560000e+03	1.590000e+03	1.655008e-08	4.447518e-10	4.447518e-10
1.590000e+03	1.620000e+03	1.369106e-08	3.894008e-10	3.894008e-10
1.620000e+03	1.650000e+03	1.294427e-08	3.868737e-10	3.868737e-10
1.650000e+03	1.680000e+03	1.132297e-08	3.609069e-10	3.609069e-10
1.680000e+03	1.710000e+03	1.084732e-08	3.687667e-10	3.687667e-10
1.710000e+03	1.740000e+03	1.028672e-08	7.344490e-10	7.344490e-10
1.740000e+03	1.770000e+03	8.298698e-09	2.521338e-10	2.521338e-10
1.770000e+03	1.800000e+03	8.027216e-09	4.058041e-10	4.058041e-10
1.800000e+03	1.830000e+03	6.617087e-09	1.976010e-10	1.976010e-10
1.830000e+03	1.860000e+03	6.267731e-09	2.579369e-10	2.579369e-10
1.860000e+03	1.890000e+03	5.814398e-09	2.331621e-10	2.331621e-10
1.890000e+03	1.920000e+03	4.920770e-09	2.676889e-10	2.676889e-10
1.920000e+03	1.950000e+03	4.297874e-09	1.877515e-10	1.877515e-10
1.950000e+03	1.980000e+03	4.103820e-09	1.524666e-10	1.524666e-10
1.980000e+03	2.010000e+03	3.798779e-09	1.492644e-10	1.492644e-10
2.010000e+03	2.040000e+03	3.158170e-09	1.554560e-10	1.554560e-10
2.040000e+03	2.070000e+03	2.878784e-09	1.894828e-10	1.894828e-10
2.070000e+03	2.100000e+03	2.704538e-09	1.520560e-10	1.520560e-10
2.100000e+03	2.130000e+03	2.640402e-09	1.339441e-10	1.339441e-10
2.130000e+03	2.160000e+03	2.285789e-09	9.313292e-11	9.313292e-11
2.160000e+03	2.190000e+03	2.106609e-09	8.379035e-11	8.379035e-11
2.190000e+03	2.220000e+03	1.940093e-09	1.142929e-10	1.142929e-10
2.220000e+03	2.250000e+03	1.711627e-09	9.115162e-11	9.115162e-11
2.250000e+03	2.280000e+03	1.521364e-09	9.394267e-11	9.394267e-11
2.280000e+03	2.310000e+03	1.667381e-09	8.307094e-11	8.307094e-11
2.310000e+03	2.340000e+03	1.181272e-09	6.176305e-11	6.176305e-11
2.340000e+03	2.370000e+03	9.956127e-10	6.349353e-11	6.349353e-11
2.370000e+03	2.400000e+03	1.064303e-09	6.145201e-11	6.145201e-11
2.400000e+03	2.430000e+03	1.029025e-09	6.524613e-11	6.524613e-11
2.430000e+03	2.460000e+03	9.042583e-10	6.001256e-11	6.001256e-11
2.460000e+03	2.490000e+03	7.894449e-10	6.060577e-11	6.060577e-11
2.490000e+03	2.520000e+03	7.390840e-10	4.548406e-11	4.548406e-11
2.520000e+03	2.550000e+03	7.904264e-10	4.028675e-11	4.028675e-11
2.550000e+03	2.580000e+03	7.167501e-10	4.326663e-11	4.326663e-11
2.580000e+03	2.610000e+03	7.141050e-10	4.819594e-11	4.819594e-11
2.610000e+03	2.640000e+03	5.505325e-10	3.107690e-11	3.107690e-11
2.640000e+03	2.670000e+03	7.506665e-10	6.684180e-11	6.684180e-11
2.670000e+03	2.700000e+03	5.027196e-10	2.964904e-11	2.964904e-11
2.700000e+03	2.730000e+03	4.390703e-10	3.537169e-11	3.537169e-11
2.730000e+03	2.760000e+03	3.680034e-10	2.279163e-11	2.279163e-11
2.760000e+03	2.790000e+03	3.906900e-10	3.020947e-11	3.020947e-11
2.790000e+03	2.820000e+03	2.979913e-10	1.949672e-11	1.949672e-11
2.820000e+03	2.850000e+03	2.780857e-10	1.534029e-11	1.534029e-11
2.850000e+03	2.880000e+03	2.495427e-10	2.261857e-11	2.261857e-11
2.880000e+03	2.910000e+03	2.561081e-10	3.234991e-11	3.234991e-11
2.910000e+03	2.940000e+03	2.218375e-10	1.883919e-11	1.883919e-11
2.940000e+03	2.970000e+03	2.442890e-10	2.748482e-11	2.748482e-11
2.970000e+03	3.000000e+03	2.003695e-10	1.122298e-11	1.122298e-11
# END HISTO1D


# BEGIN HISTO1D //Users/eno/Projects/diboson_nloqcdew/production/mepsnlo.v2/external_analysis_output/ewsud_mepslo/subleading_apriori_kfac_cut/zzjets-mepslo-ewsud-include-subleading-logs-new-kfactorcut.Nominal.EWSud_KFactor.scaled-to-nlo.yoda/SS_ZZ_2e2mu_J30pT/4l_m
ErrorBars=1
LineColor={[rgb]{0.26666666666666666,0.4666666666666667,0.6666666666666666}}
LineStyle=solid
Name=ewsud_mepslo_with_global_nlo_kfac
Path=//Users/eno/Projects/diboson_nloqcdew/production/mepsnlo.v2/external_analysis_output/ewsud_mepslo/subleading_apriori_kfac_cut/zzjets-mepslo-ewsud-include-subleading-logs-new-kfactorcut.Nominal.EWSud_KFactor.scaled-to-nlo.yoda/SS_ZZ_2e2mu_J30pT/4l_m
Scale=1e3
ScaledBy=4.20030234437038048e-10
Title=\textsc{MePs@Lo}${}\times{}$EW$_\text{sud}+\mathrm{YFS}$\\($\times\,\mathrm{QCD}$ $k$-factor)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	3.000000e+01	7.289543e-09	9.960094e-10	9.960094e-10
3.000000e+01	6.000000e+01	3.462310e-08	1.677842e-09	1.677842e-09
6.000000e+01	9.000000e+01	1.116371e-06	3.331871e-08	3.331871e-08
9.000000e+01	1.200000e+02	3.645783e-06	8.258500e-08	8.258500e-08
1.200000e+02	1.500000e+02	2.652709e-06	1.318422e-08	1.318422e-08
1.500000e+02	1.800000e+02	1.640015e-05	2.876949e-08	2.876949e-08
1.800000e+02	2.100000e+02	1.112105e-04	9.427876e-08	9.427876e-08
2.100000e+02	2.400000e+02	9.337887e-05	8.675145e-08	8.675145e-08
2.400000e+02	2.700000e+02	5.882920e-05	7.664754e-08	7.664754e-08
2.700000e+02	3.000000e+02	3.801607e-05	5.169746e-08	5.169746e-08
3.000000e+02	3.300000e+02	2.586609e-05	6.193740e-08	6.193740e-08
3.300000e+02	3.600000e+02	1.821183e-05	3.333837e-08	3.333837e-08
3.600000e+02	3.900000e+02	1.320668e-05	2.603193e-08	2.603193e-08
3.900000e+02	4.200000e+02	9.683713e-06	2.125215e-08	2.125215e-08
4.200000e+02	4.500000e+02	7.330613e-06	1.920650e-08	1.920650e-08
4.500000e+02	4.800000e+02	5.561920e-06	1.320709e-08	1.320709e-08
4.800000e+02	5.100000e+02	4.328683e-06	1.210904e-08	1.210904e-08
5.100000e+02	5.400000e+02	3.405840e-06	1.302553e-08	1.302553e-08
5.400000e+02	5.700000e+02	2.691034e-06	9.660014e-09	9.660014e-09
5.700000e+02	6.000000e+02	2.154127e-06	9.134768e-09	9.134768e-09
6.000000e+02	6.300000e+02	1.733868e-06	7.231854e-09	7.231854e-09
6.300000e+02	6.600000e+02	1.407807e-06	7.654743e-09	7.654743e-09
6.600000e+02	6.900000e+02	1.152936e-06	6.420322e-09	6.420322e-09
6.900000e+02	7.200000e+02	9.356420e-07	3.818257e-09	3.818257e-09
7.200000e+02	7.500000e+02	7.871753e-07	6.203220e-09	6.203220e-09
7.500000e+02	7.800000e+02	6.496333e-07	3.432956e-09	3.432956e-09
7.800000e+02	8.100000e+02	5.456693e-07	3.090162e-09	3.090162e-09
8.100000e+02	8.400000e+02	4.597500e-07	3.146706e-09	3.146706e-09
8.400000e+02	8.700000e+02	3.904550e-07	2.788188e-09	2.788188e-09
8.700000e+02	9.000000e+02	3.316675e-07	2.639474e-09	2.639474e-09
9.000000e+02	9.300000e+02	2.818748e-07	2.332971e-09	2.332971e-09
9.300000e+02	9.600000e+02	2.481579e-07	1.090171e-08	1.090171e-08
9.600000e+02	9.900000e+02	2.059031e-07	1.905841e-09	1.905841e-09
9.900000e+02	1.020000e+03	1.794949e-07	1.709842e-09	1.709842e-09
1.020000e+03	1.050000e+03	1.607668e-07	6.433920e-09	6.433920e-09
1.050000e+03	1.080000e+03	1.344284e-07	1.217834e-09	1.217834e-09
1.080000e+03	1.110000e+03	1.167978e-07	1.135565e-09	1.135565e-09
1.110000e+03	1.140000e+03	1.012879e-07	1.392812e-09	1.392812e-09
1.140000e+03	1.170000e+03	9.321403e-08	2.146238e-09	2.146238e-09
1.170000e+03	1.200000e+03	7.857453e-08	1.084923e-09	1.084923e-09
1.200000e+03	1.230000e+03	6.836570e-08	6.884986e-10	6.884986e-10
1.230000e+03	1.260000e+03	6.146690e-08	7.564916e-10	7.564916e-10
1.260000e+03	1.290000e+03	5.503623e-08	1.146399e-09	1.146399e-09
1.290000e+03	1.320000e+03	4.731117e-08	5.850764e-10	5.850764e-10
1.320000e+03	1.350000e+03	4.257377e-08	6.504246e-10	6.504246e-10
1.350000e+03	1.380000e+03	3.713183e-08	4.472122e-10	4.472122e-10
1.380000e+03	1.410000e+03	3.329777e-08	4.684906e-10	4.684906e-10
1.410000e+03	1.440000e+03	3.097660e-08	1.390587e-09	1.390587e-09
1.440000e+03	1.470000e+03	2.737794e-08	8.873456e-10	8.873456e-10
1.470000e+03	1.500000e+03	2.378831e-08	4.059592e-10	4.059592e-10
1.500000e+03	1.530000e+03	2.124267e-08	3.648132e-10	3.648132e-10
1.530000e+03	1.560000e+03	1.913684e-08	4.022838e-10	4.022838e-10
1.560000e+03	1.590000e+03	1.730416e-08	3.326641e-10	3.326641e-10
1.590000e+03	1.620000e+03	1.567601e-08	2.724761e-10	2.724761e-10
1.620000e+03	1.650000e+03	1.352945e-08	2.828732e-10	2.828732e-10
1.650000e+03	1.680000e+03	1.203750e-08	1.971045e-10	1.971045e-10
1.680000e+03	1.710000e+03	1.098057e-08	1.921270e-10	1.921270e-10
1.710000e+03	1.740000e+03	1.055066e-08	4.521508e-10	4.521508e-10
1.740000e+03	1.770000e+03	9.147617e-09	2.607271e-10	2.607271e-10
1.770000e+03	1.800000e+03	8.547973e-09	4.438691e-10	4.438691e-10
1.800000e+03	1.830000e+03	7.251770e-09	1.259428e-10	1.259428e-10
1.830000e+03	1.860000e+03	6.775720e-09	1.849651e-10	1.849651e-10
1.860000e+03	1.890000e+03	6.100330e-09	1.520745e-10	1.520745e-10
1.890000e+03	1.920000e+03	5.513483e-09	1.178244e-10	1.178244e-10
1.920000e+03	1.950000e+03	5.118190e-09	1.661960e-10	1.661960e-10
1.950000e+03	1.980000e+03	4.439713e-09	1.098076e-10	1.098076e-10
1.980000e+03	2.010000e+03	4.138017e-09	1.067180e-10	1.067180e-10
2.010000e+03	2.040000e+03	3.662260e-09	7.971745e-11	7.971745e-11
2.040000e+03	2.070000e+03	3.284509e-09	5.871617e-11	5.871617e-11
2.070000e+03	2.100000e+03	3.434860e-09	4.089933e-10	4.089933e-10
2.100000e+03	2.130000e+03	2.921729e-09	8.942948e-11	8.942948e-11
2.130000e+03	2.160000e+03	2.809682e-09	2.497702e-10	2.497702e-10
2.160000e+03	2.190000e+03	2.366748e-09	6.337223e-11	6.337223e-11
2.190000e+03	2.220000e+03	2.137305e-09	5.926817e-11	5.926817e-11
2.220000e+03	2.250000e+03	2.048096e-09	1.047696e-10	1.047696e-10
2.250000e+03	2.280000e+03	1.839572e-09	9.433791e-11	9.433791e-11
2.280000e+03	2.310000e+03	1.614910e-09	3.708833e-11	3.708833e-11
2.310000e+03	2.340000e+03	1.477162e-09	6.044405e-11	6.044405e-11
2.340000e+03	2.370000e+03	1.312283e-09	2.967679e-11	2.967679e-11
2.370000e+03	2.400000e+03	1.277345e-09	5.704067e-11	5.704067e-11
2.400000e+03	2.430000e+03	1.070348e-09	2.774575e-11	2.774575e-11
2.430000e+03	2.460000e+03	1.117706e-09	5.164254e-11	5.164254e-11
2.460000e+03	2.490000e+03	1.004796e-09	4.454559e-11	4.454559e-11
2.490000e+03	2.520000e+03	9.815820e-10	6.951345e-11	6.951345e-11
2.520000e+03	2.550000e+03	8.534290e-10	2.816739e-11	2.816739e-11
2.550000e+03	2.580000e+03	7.599587e-10	2.821198e-11	2.821198e-11
2.580000e+03	2.610000e+03	7.209873e-10	4.221148e-11	4.221148e-11
2.610000e+03	2.640000e+03	9.183933e-10	2.271182e-10	2.271182e-10
2.640000e+03	2.670000e+03	1.443638e-09	8.223421e-10	8.223421e-10
2.670000e+03	2.700000e+03	7.374337e-10	2.164068e-10	2.164068e-10
2.700000e+03	2.730000e+03	4.558940e-10	9.823940e-12	9.823940e-12
2.730000e+03	2.760000e+03	4.168837e-10	1.156676e-11	1.156676e-11
2.760000e+03	2.790000e+03	4.685187e-10	4.031172e-11	4.031172e-11
2.790000e+03	2.820000e+03	3.455243e-10	6.559028e-12	6.559028e-12
2.820000e+03	2.850000e+03	3.489983e-10	1.419661e-11	1.419661e-11
2.850000e+03	2.880000e+03	3.384107e-10	4.349488e-11	4.349488e-11
2.880000e+03	2.910000e+03	2.861019e-10	8.587076e-12	8.587076e-12
2.910000e+03	2.940000e+03	2.638670e-10	9.283423e-12	9.283423e-12
2.940000e+03	2.970000e+03	2.393046e-10	6.908420e-12	6.908420e-12
2.970000e+03	3.000000e+03	2.379200e-10	1.352741e-11	1.352741e-11
# END HISTO1D


# BEGIN HISTO1D //Users/eno/Projects/diboson_nloqcdew/production/mepsnlo.v2/external_analysis_output/qcdonly/zzjets-mepsnlo-qcdonly.Nominal.S.j4.yoda/SS_ZZ_2e2mu_J30pT/4l_m
ErrorBars=1
LineColor={[rgb]{0.6666666666666666,0.2,0.4666666666666667}}
LineStyle=solid
LineWidth=1.3pt
Name=qcd_S_j4
Path=//Users/eno/Projects/diboson_nloqcdew/production/mepsnlo.v2/external_analysis_output/qcdonly/zzjets-mepsnlo-qcdonly.Nominal.S.j4.yoda/SS_ZZ_2e2mu_J30pT/4l_m
Scale=1e3
ScaledBy=9.94252534213413820e-11
Title=$\mathbb{S}$ $0j$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	6.000000e+01	5.164653e-11	2.155759e-11	2.155759e-11
6.000000e+01	9.000000e+01	1.569536e-08	5.551802e-10	5.551802e-10
9.000000e+01	1.200000e+02	2.751328e-07	1.411174e-09	1.411174e-09
1.200000e+02	1.500000e+02	1.884265e-06	4.109630e-09	4.109630e-09
1.500000e+02	1.800000e+02	1.277711e-05	1.097221e-08	1.097221e-08
1.800000e+02	2.100000e+02	8.710257e-05	3.339198e-08	3.339198e-08
2.100000e+02	2.400000e+02	6.995710e-05	2.972969e-08	2.972969e-08
2.400000e+02	2.700000e+02	4.222613e-05	2.162143e-08	2.162143e-08
2.700000e+02	3.000000e+02	2.643847e-05	1.687344e-08	1.687344e-08
3.000000e+02	3.300000e+02	1.751528e-05	1.414010e-08	1.414010e-08
3.300000e+02	3.600000e+02	1.209931e-05	1.197649e-08	1.197649e-08
3.600000e+02	3.900000e+02	8.619197e-06	9.963021e-09	9.963021e-09
3.900000e+02	4.200000e+02	6.284927e-06	8.176937e-09	8.176937e-09
4.200000e+02	4.500000e+02	4.684497e-06	6.758240e-09	6.758240e-09
4.500000e+02	4.800000e+02	3.541753e-06	5.869369e-09	5.869369e-09
4.800000e+02	5.100000e+02	2.713956e-06	5.128178e-09	5.128178e-09
5.100000e+02	5.400000e+02	2.098352e-06	4.513347e-09	4.513347e-09
5.400000e+02	5.700000e+02	1.655910e-06	3.957621e-09	3.957621e-09
5.700000e+02	6.000000e+02	1.308255e-06	3.451283e-09	3.451283e-09
6.000000e+02	6.300000e+02	1.049613e-06	3.131251e-09	3.131251e-09
6.300000e+02	6.600000e+02	8.504013e-07	2.792164e-09	2.792164e-09
6.600000e+02	6.900000e+02	6.864397e-07	2.462929e-09	2.462929e-09
6.900000e+02	7.200000e+02	5.649010e-07	2.170567e-09	2.170567e-09
7.200000e+02	7.500000e+02	4.668153e-07	1.975793e-09	1.975793e-09
7.500000e+02	7.800000e+02	3.885057e-07	1.801283e-09	1.801283e-09
7.800000e+02	8.100000e+02	3.213042e-07	1.597965e-09	1.597965e-09
8.100000e+02	8.400000e+02	2.716181e-07	1.475399e-09	1.475399e-09
8.400000e+02	8.700000e+02	2.298872e-07	1.351836e-09	1.351836e-09
8.700000e+02	9.000000e+02	1.946762e-07	1.249165e-09	1.249165e-09
9.000000e+02	9.300000e+02	1.672193e-07	1.105955e-09	1.105955e-09
9.300000e+02	9.600000e+02	1.414023e-07	9.509344e-10	9.509344e-10
9.600000e+02	9.900000e+02	1.217348e-07	8.694039e-10	8.694039e-10
9.900000e+02	1.020000e+03	1.062711e-07	8.248912e-10	8.248912e-10
1.020000e+03	1.050000e+03	9.067597e-08	7.356185e-10	7.356185e-10
1.050000e+03	1.080000e+03	8.001200e-08	6.822061e-10	6.822061e-10
1.080000e+03	1.110000e+03	7.034153e-08	6.319156e-10	6.319156e-10
1.110000e+03	1.140000e+03	6.159583e-08	5.810656e-10	5.810656e-10
1.140000e+03	1.170000e+03	5.259317e-08	4.866011e-10	4.866011e-10
1.170000e+03	1.200000e+03	4.815207e-08	5.036757e-10	5.036757e-10
1.200000e+03	1.230000e+03	4.101417e-08	4.259127e-10	4.259127e-10
1.230000e+03	1.260000e+03	3.711607e-08	4.140017e-10	4.140017e-10
1.260000e+03	1.290000e+03	3.258399e-08	3.674238e-10	3.674238e-10
1.290000e+03	1.320000e+03	2.873275e-08	3.310334e-10	3.310334e-10
1.320000e+03	1.350000e+03	2.563830e-08	3.104474e-10	3.104474e-10
1.350000e+03	1.380000e+03	2.309875e-08	3.250878e-10	3.250878e-10
1.380000e+03	1.410000e+03	2.044226e-08	2.578736e-10	2.578736e-10
1.410000e+03	1.440000e+03	1.848297e-08	2.419459e-10	2.419459e-10
1.440000e+03	1.470000e+03	1.654226e-08	2.184171e-10	2.184171e-10
1.470000e+03	1.500000e+03	1.466517e-08	1.963237e-10	1.963237e-10
1.500000e+03	1.530000e+03	1.335880e-08	2.060114e-10	2.060114e-10
1.530000e+03	1.560000e+03	1.178812e-08	1.739564e-10	1.739564e-10
1.560000e+03	1.590000e+03	1.069106e-08	1.632137e-10	1.632137e-10
1.590000e+03	1.620000e+03	9.770270e-09	1.704126e-10	1.704126e-10
1.620000e+03	1.650000e+03	8.545287e-09	1.394233e-10	1.394233e-10
1.650000e+03	1.680000e+03	7.517140e-09	1.299608e-10	1.299608e-10
1.680000e+03	1.710000e+03	7.180917e-09	1.326352e-10	1.326352e-10
1.710000e+03	1.740000e+03	6.301807e-09	1.060290e-10	1.060290e-10
1.740000e+03	1.770000e+03	5.636677e-09	9.851969e-11	9.851969e-11
1.770000e+03	1.800000e+03	5.505180e-09	1.247019e-10	1.247019e-10
1.800000e+03	1.830000e+03	4.730870e-09	1.021015e-10	1.021015e-10
1.830000e+03	1.860000e+03	4.207833e-09	9.704845e-11	9.704845e-11
1.860000e+03	1.890000e+03	3.942073e-09	8.881837e-11	8.881837e-11
1.890000e+03	1.920000e+03	3.449920e-09	7.870590e-11	7.870590e-11
1.920000e+03	1.950000e+03	3.170640e-09	7.541757e-11	7.541757e-11
1.950000e+03	1.980000e+03	3.039485e-09	7.776040e-11	7.776040e-11
1.980000e+03	2.010000e+03	2.746960e-09	6.907251e-11	6.907251e-11
2.010000e+03	2.040000e+03	2.420155e-09	6.124886e-11	6.124886e-11
2.040000e+03	2.070000e+03	2.203702e-09	6.026354e-11	6.026354e-11
2.070000e+03	2.100000e+03	2.051226e-09	5.605476e-11	5.605476e-11
2.100000e+03	2.130000e+03	1.893671e-09	5.853274e-11	5.853274e-11
2.130000e+03	2.160000e+03	1.750197e-09	4.987121e-11	4.987121e-11
2.160000e+03	2.190000e+03	1.590440e-09	6.301647e-11	6.301647e-11
2.190000e+03	2.220000e+03	1.417697e-09	6.903223e-11	6.903223e-11
2.220000e+03	2.250000e+03	1.291175e-09	4.042935e-11	4.042935e-11
2.250000e+03	2.280000e+03	1.171170e-09	3.978382e-11	3.978382e-11
2.280000e+03	2.310000e+03	1.146021e-09	3.856533e-11	3.856533e-11
2.310000e+03	2.340000e+03	9.528190e-10	3.148334e-11	3.148334e-11
2.340000e+03	2.370000e+03	9.069927e-10	2.842661e-11	2.842661e-11
2.370000e+03	2.400000e+03	8.187283e-10	2.509317e-11	2.509317e-11
2.400000e+03	2.430000e+03	7.427473e-10	2.074617e-11	2.074617e-11
2.430000e+03	2.460000e+03	7.300637e-10	2.663949e-11	2.663949e-11
2.460000e+03	2.490000e+03	6.451477e-10	2.446312e-11	2.446312e-11
2.490000e+03	2.520000e+03	6.091947e-10	2.294289e-11	2.294289e-11
2.520000e+03	2.550000e+03	5.839163e-10	2.328876e-11	2.328876e-11
2.550000e+03	2.580000e+03	5.188110e-10	1.823794e-11	1.823794e-11
2.580000e+03	2.610000e+03	4.972537e-10	1.943148e-11	1.943148e-11
2.610000e+03	2.640000e+03	4.028660e-10	1.465959e-11	1.465959e-11
2.640000e+03	2.670000e+03	4.106827e-10	1.939572e-11	1.939572e-11
2.670000e+03	2.700000e+03	3.857843e-10	1.968978e-11	1.968978e-11
2.700000e+03	2.730000e+03	3.357687e-10	1.295061e-11	1.295061e-11
2.730000e+03	2.760000e+03	2.904858e-10	1.035196e-11	1.035196e-11
2.760000e+03	2.790000e+03	3.036572e-10	1.218246e-11	1.218246e-11
2.790000e+03	2.820000e+03	2.776536e-10	1.441952e-11	1.441952e-11
2.820000e+03	2.850000e+03	2.617441e-10	1.489730e-11	1.489730e-11
2.850000e+03	2.880000e+03	2.129631e-10	9.152935e-12	9.152935e-12
2.880000e+03	2.910000e+03	2.063743e-10	1.227874e-11	1.227874e-11
2.910000e+03	2.940000e+03	1.928436e-10	8.184079e-12	8.184079e-12
2.940000e+03	2.970000e+03	1.759539e-10	7.140345e-12	7.140345e-12
2.970000e+03	3.000000e+03	1.791611e-10	9.056677e-12	9.056677e-12
# END HISTO1D


# BEGIN HISTO1D //Users/eno/Projects/diboson_nloqcdew/production/mepsnlo.v2/external_analysis_output/qcdonly/zzjets-mepsnlo-qcdonly.Nominal.S.j5.yoda/SS_ZZ_2e2mu_J30pT/4l_m
ErrorBars=1
LineColor={[rgb]{0.8,0.7333333333333333,0.26666666666666666}}
LineStyle=solid
LineWidth=1.3pt
Name=qcd_S_j5
Path=//Users/eno/Projects/diboson_nloqcdew/production/mepsnlo.v2/external_analysis_output/qcdonly/zzjets-mepsnlo-qcdonly.Nominal.S.j5.yoda/SS_ZZ_2e2mu_J30pT/4l_m
Scale=1e3
ScaledBy=9.95306592684519069e-11
Title=$\mathbb{S}$ $1j$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	3.000000e+01	5.860983e-09	5.927438e-10	5.927438e-10
3.000000e+01	6.000000e+01	1.613776e-08	6.422102e-09	6.422102e-09
6.000000e+01	9.000000e+01	8.421617e-07	1.220455e-08	1.220455e-08
9.000000e+01	1.200000e+02	2.388341e-06	2.870499e-08	2.870499e-08
1.200000e+02	1.500000e+02	6.730110e-07	1.158932e-07	1.158932e-07
1.500000e+02	1.800000e+02	2.814943e-06	2.698037e-08	2.698037e-08
1.800000e+02	2.100000e+02	1.800965e-05	7.472356e-08	7.472356e-08
2.100000e+02	2.400000e+02	1.816418e-05	7.330430e-08	7.330430e-08
2.400000e+02	2.700000e+02	1.305693e-05	5.981529e-08	5.981529e-08
2.700000e+02	3.000000e+02	9.363490e-06	5.412363e-08	5.412363e-08
3.000000e+02	3.300000e+02	6.693397e-06	3.589417e-08	3.589417e-08
3.300000e+02	3.600000e+02	4.964773e-06	3.007399e-08	3.007399e-08
3.600000e+02	3.900000e+02	3.723880e-06	2.282412e-08	2.282412e-08
3.900000e+02	4.200000e+02	2.865694e-06	2.004241e-08	2.004241e-08
4.200000e+02	4.500000e+02	2.217914e-06	1.695245e-08	1.695245e-08
4.500000e+02	4.800000e+02	1.756947e-06	1.630165e-08	1.630165e-08
4.800000e+02	5.100000e+02	1.397860e-06	1.289292e-08	1.289292e-08
5.100000e+02	5.400000e+02	1.111501e-06	1.247570e-08	1.247570e-08
5.400000e+02	5.700000e+02	8.754593e-07	1.532328e-08	1.532328e-08
5.700000e+02	6.000000e+02	7.161293e-07	1.038039e-08	1.038039e-08
6.000000e+02	6.300000e+02	5.798397e-07	8.411443e-09	8.411443e-09
6.300000e+02	6.600000e+02	4.683080e-07	6.797370e-09	6.797370e-09
6.600000e+02	6.900000e+02	4.010057e-07	6.555968e-09	6.555968e-09
6.900000e+02	7.200000e+02	3.340800e-07	6.473428e-09	6.473428e-09
7.200000e+02	7.500000e+02	2.848977e-07	7.903941e-09	7.903941e-09
7.500000e+02	7.800000e+02	2.330659e-07	5.315534e-09	5.315534e-09
7.800000e+02	8.100000e+02	2.003778e-07	4.380949e-09	4.380949e-09
8.100000e+02	8.400000e+02	1.588422e-07	7.561022e-09	7.561022e-09
8.400000e+02	8.700000e+02	1.450532e-07	3.332188e-09	3.332188e-09
8.700000e+02	9.000000e+02	1.267125e-07	3.984758e-09	3.984758e-09
9.000000e+02	9.300000e+02	1.028806e-07	3.152632e-09	3.152632e-09
9.300000e+02	9.600000e+02	9.015277e-08	2.607559e-09	2.607559e-09
9.600000e+02	9.900000e+02	7.826717e-08	2.133081e-09	2.133081e-09
9.900000e+02	1.020000e+03	6.421713e-08	2.009578e-09	2.009578e-09
1.020000e+03	1.050000e+03	6.079097e-08	2.589692e-09	2.589692e-09
1.050000e+03	1.080000e+03	5.128850e-08	1.628655e-09	1.628655e-09
1.080000e+03	1.110000e+03	4.528910e-08	1.523441e-09	1.523441e-09
1.110000e+03	1.140000e+03	4.134640e-08	1.505462e-09	1.505462e-09
1.140000e+03	1.170000e+03	3.525790e-08	1.426471e-09	1.426471e-09
1.170000e+03	1.200000e+03	2.993756e-08	1.619891e-09	1.619891e-09
1.200000e+03	1.230000e+03	2.632260e-08	1.435626e-09	1.435626e-09
1.230000e+03	1.260000e+03	2.274405e-08	8.883764e-10	8.883764e-10
1.260000e+03	1.290000e+03	2.058734e-08	8.489660e-10	8.489660e-10
1.290000e+03	1.320000e+03	1.864007e-08	9.141454e-10	9.141454e-10
1.320000e+03	1.350000e+03	1.656476e-08	1.101015e-09	1.101015e-09
1.350000e+03	1.380000e+03	1.481510e-08	7.765212e-10	7.765212e-10
1.380000e+03	1.410000e+03	1.208419e-08	9.210288e-10	9.210288e-10
1.410000e+03	1.440000e+03	1.235817e-08	1.232014e-09	1.232014e-09
1.440000e+03	1.470000e+03	9.675853e-09	5.750335e-10	5.750335e-10
1.470000e+03	1.500000e+03	8.818040e-09	5.282653e-10	5.282653e-10
1.500000e+03	1.530000e+03	9.276190e-09	5.465924e-10	5.465924e-10
1.530000e+03	1.560000e+03	7.521997e-09	4.128141e-10	4.128141e-10
1.560000e+03	1.590000e+03	6.885873e-09	4.546736e-10	4.546736e-10
1.590000e+03	1.620000e+03	6.351223e-09	4.569595e-10	4.569595e-10
1.620000e+03	1.650000e+03	5.766680e-09	4.556367e-10	4.556367e-10
1.650000e+03	1.680000e+03	4.901360e-09	3.945652e-10	3.945652e-10
1.680000e+03	1.710000e+03	4.616173e-09	4.020473e-10	4.020473e-10
1.710000e+03	1.740000e+03	4.049540e-09	2.625133e-10	2.625133e-10
1.740000e+03	1.770000e+03	3.495187e-09	2.329183e-10	2.329183e-10
1.770000e+03	1.800000e+03	3.497573e-09	3.269671e-10	3.269671e-10
1.800000e+03	1.830000e+03	2.819351e-09	2.176407e-10	2.176407e-10
1.830000e+03	1.860000e+03	2.854020e-09	1.934260e-10	1.934260e-10
1.860000e+03	1.890000e+03	2.708074e-09	2.664054e-10	2.664054e-10
1.890000e+03	1.920000e+03	2.243675e-09	1.975056e-10	1.975056e-10
1.920000e+03	1.950000e+03	2.101778e-09	2.446347e-10	2.446347e-10
1.950000e+03	1.980000e+03	1.730712e-09	1.672025e-10	1.672025e-10
1.980000e+03	2.010000e+03	1.747740e-09	1.686875e-10	1.686875e-10
2.010000e+03	2.040000e+03	1.376293e-09	2.009513e-10	2.009513e-10
2.040000e+03	2.070000e+03	1.400799e-09	2.553861e-10	2.553861e-10
2.070000e+03	2.100000e+03	1.318523e-09	1.112492e-10	1.112492e-10
2.100000e+03	2.130000e+03	1.227478e-09	1.684258e-10	1.684258e-10
2.130000e+03	2.160000e+03	8.904687e-10	9.438840e-11	9.438840e-11
2.160000e+03	2.190000e+03	9.273890e-10	9.102695e-11	9.102695e-11
2.190000e+03	2.220000e+03	8.773273e-10	8.291683e-11	8.291683e-11
2.220000e+03	2.250000e+03	8.968283e-10	8.812018e-11	8.812018e-11
2.250000e+03	2.280000e+03	6.448163e-10	8.295277e-11	8.295277e-11
2.280000e+03	2.310000e+03	8.590870e-10	8.959373e-11	8.959373e-11
2.310000e+03	2.340000e+03	5.344293e-10	7.900871e-11	7.900871e-11
2.340000e+03	2.370000e+03	6.787970e-10	1.063553e-10	1.063553e-10
2.370000e+03	2.400000e+03	6.039200e-10	8.540319e-11	8.540319e-11
2.400000e+03	2.430000e+03	5.469840e-10	8.764729e-11	8.764729e-11
2.430000e+03	2.460000e+03	3.475990e-10	5.517602e-11	5.517602e-11
2.460000e+03	2.490000e+03	3.575067e-10	8.273032e-11	8.273032e-11
2.490000e+03	2.520000e+03	3.952520e-10	6.165194e-11	6.165194e-11
2.520000e+03	2.550000e+03	3.386993e-10	4.015364e-11	4.015364e-11
2.550000e+03	2.580000e+03	3.895040e-10	5.457713e-11	5.457713e-11
2.580000e+03	2.610000e+03	3.302459e-10	4.766549e-11	4.766549e-11
2.610000e+03	2.640000e+03	2.730781e-10	3.772148e-11	3.772148e-11
2.640000e+03	2.670000e+03	3.349820e-10	5.909697e-11	5.909697e-11
2.670000e+03	2.700000e+03	2.327762e-10	2.940859e-11	2.940859e-11
2.700000e+03	2.730000e+03	2.383115e-10	3.191855e-11	3.191855e-11
2.730000e+03	2.760000e+03	2.020916e-10	2.526560e-11	2.526560e-11
2.760000e+03	2.790000e+03	2.001313e-10	3.994393e-11	3.994393e-11
2.790000e+03	2.820000e+03	1.284472e-10	2.510990e-11	2.510990e-11
2.820000e+03	2.850000e+03	1.410818e-10	1.846266e-11	1.846266e-11
2.850000e+03	2.880000e+03	1.117359e-10	3.189221e-11	3.189221e-11
2.880000e+03	2.910000e+03	9.462920e-11	1.943384e-11	1.943384e-11
2.910000e+03	2.940000e+03	1.057795e-10	1.857184e-11	1.857184e-11
2.940000e+03	2.970000e+03	8.134247e-11	2.340667e-11	2.340667e-11
2.970000e+03	3.000000e+03	1.016115e-10	1.261876e-11	1.261876e-11
# END HISTO1D


# BEGIN HISTO1D //Users/eno/Projects/diboson_nloqcdew/production/mepsnlo.v2/external_analysis_output/qcdonly/zzjets-mepsnlo-qcdonly.Nominal.H.j4.yoda/SS_ZZ_2e2mu_J30pT/4l_m
ErrorBars=1
LineColor={[rgb]{0.6666666666666666,0.2,0.4666666666666667}}
LineStyle=dashed
LineWidth=1.3pt
Name=qcd_H_j4
Path=//Users/eno/Projects/diboson_nloqcdew/production/mepsnlo.v2/external_analysis_output/qcdonly/zzjets-mepsnlo-qcdonly.Nominal.H.j4.yoda/SS_ZZ_2e2mu_J30pT/4l_m
Scale=1e3
ScaledBy=9.93895127905983510e-11
Title=$\mathbb{H}$ $0j$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	6.000000e+01	1.702728e-12	7.215421e-13	7.215421e-13
6.000000e+01	9.000000e+01	1.773285e-08	1.243898e-09	1.243898e-09
9.000000e+01	1.200000e+02	9.762313e-08	1.587385e-09	1.587385e-09
1.200000e+02	1.500000e+02	1.046912e-07	1.534724e-09	1.534724e-09
1.500000e+02	1.800000e+02	3.951540e-07	3.308717e-09	3.308717e-09
1.800000e+02	2.100000e+02	1.178534e-06	9.421586e-09	9.421586e-09
2.100000e+02	2.400000e+02	1.383616e-06	1.056748e-08	1.056748e-08
2.400000e+02	2.700000e+02	9.658610e-07	7.546648e-09	7.546648e-09
2.700000e+02	3.000000e+02	6.547817e-07	5.341528e-09	5.341528e-09
3.000000e+02	3.300000e+02	4.345960e-07	4.356408e-09	4.356408e-09
3.300000e+02	3.600000e+02	3.079183e-07	3.479347e-09	3.479347e-09
3.600000e+02	3.900000e+02	2.144710e-07	2.858362e-09	2.858362e-09
3.900000e+02	4.200000e+02	1.510658e-07	2.075128e-09	2.075128e-09
4.200000e+02	4.500000e+02	1.072664e-07	1.697604e-09	1.697604e-09
4.500000e+02	4.800000e+02	8.446450e-08	1.543536e-09	1.543536e-09
4.800000e+02	5.100000e+02	6.401523e-08	1.213388e-09	1.213388e-09
5.100000e+02	5.400000e+02	4.611117e-08	9.764607e-10	9.764607e-10
5.400000e+02	5.700000e+02	3.607360e-08	8.872640e-10	8.872640e-10
5.700000e+02	6.000000e+02	2.857087e-08	7.669631e-10	7.669631e-10
6.000000e+02	6.300000e+02	2.274106e-08	6.091193e-10	6.091193e-10
6.300000e+02	6.600000e+02	1.801758e-08	6.275887e-10	6.275887e-10
6.600000e+02	6.900000e+02	1.397521e-08	4.474704e-10	4.474704e-10
6.900000e+02	7.200000e+02	1.162165e-08	3.907672e-10	3.907672e-10
7.200000e+02	7.500000e+02	9.261157e-09	3.517546e-10	3.517546e-10
7.500000e+02	7.800000e+02	7.617983e-09	2.726761e-10	2.726761e-10
7.800000e+02	8.100000e+02	6.002697e-09	2.663837e-10	2.663837e-10
8.100000e+02	8.400000e+02	4.351447e-09	2.062603e-10	2.062603e-10
8.400000e+02	8.700000e+02	4.045700e-09	1.848557e-10	1.848557e-10
8.700000e+02	9.000000e+02	3.566283e-09	1.720853e-10	1.720853e-10
9.000000e+02	9.300000e+02	2.535168e-09	2.502065e-10	2.502065e-10
9.300000e+02	9.600000e+02	2.266632e-09	1.282264e-10	1.282264e-10
9.600000e+02	9.900000e+02	2.071806e-09	1.087543e-10	1.087543e-10
9.900000e+02	1.020000e+03	1.765427e-09	8.464326e-11	8.464326e-11
1.020000e+03	1.050000e+03	1.344221e-09	6.958576e-11	6.958576e-11
1.050000e+03	1.080000e+03	1.098363e-09	7.343805e-11	7.343805e-11
1.080000e+03	1.110000e+03	1.043117e-09	6.494661e-11	6.494661e-11
1.110000e+03	1.140000e+03	9.600537e-10	8.989291e-11	8.989291e-11
1.140000e+03	1.170000e+03	7.085160e-10	4.510936e-11	4.510936e-11
1.170000e+03	1.200000e+03	6.712687e-10	4.867806e-11	4.867806e-11
1.200000e+03	1.230000e+03	5.092037e-10	3.457194e-11	3.457194e-11
1.230000e+03	1.260000e+03	4.271613e-10	3.538625e-11	3.538625e-11
1.260000e+03	1.290000e+03	4.087337e-10	2.760591e-11	2.760591e-11
1.290000e+03	1.320000e+03	3.070284e-10	4.000889e-11	4.000889e-11
1.320000e+03	1.350000e+03	3.352813e-10	5.702530e-11	5.702530e-11
1.350000e+03	1.380000e+03	2.558467e-10	1.873371e-11	1.873371e-11
1.380000e+03	1.410000e+03	2.084946e-10	1.609213e-11	1.609213e-11
1.410000e+03	1.440000e+03	2.221448e-10	5.369081e-11	5.369081e-11
1.440000e+03	1.470000e+03	1.783485e-10	1.851531e-11	1.851531e-11
1.470000e+03	1.500000e+03	1.396013e-10	1.445748e-11	1.445748e-11
1.500000e+03	1.530000e+03	1.415706e-10	1.834585e-11	1.834585e-11
1.530000e+03	1.560000e+03	1.159824e-10	1.199575e-11	1.199575e-11
1.560000e+03	1.590000e+03	9.494813e-11	1.026018e-11	1.026018e-11
1.590000e+03	1.620000e+03	1.089913e-10	1.182205e-11	1.182205e-11
1.620000e+03	1.650000e+03	6.332127e-11	6.438424e-12	6.438424e-12
1.650000e+03	1.680000e+03	7.295480e-11	7.569448e-12	7.569448e-12
1.680000e+03	1.710000e+03	8.369043e-11	1.382495e-11	1.382495e-11
1.710000e+03	1.740000e+03	5.443333e-11	1.066101e-11	1.066101e-11
1.740000e+03	1.770000e+03	2.944198e-11	2.244653e-11	2.244653e-11
1.770000e+03	1.800000e+03	3.768370e-11	4.299813e-12	4.299813e-12
1.800000e+03	1.830000e+03	3.391793e-11	6.650448e-12	6.650448e-12
1.830000e+03	1.860000e+03	5.345080e-11	8.395288e-12	8.395288e-12
1.860000e+03	1.890000e+03	3.365927e-11	5.487900e-12	5.487900e-12
1.890000e+03	1.920000e+03	4.115510e-11	1.156868e-11	1.156868e-11
1.920000e+03	1.950000e+03	2.498271e-11	4.068307e-12	4.068307e-12
1.950000e+03	1.980000e+03	2.143789e-11	3.072066e-12	3.072066e-12
1.980000e+03	2.010000e+03	2.891173e-11	5.969624e-12	5.969624e-12
2.010000e+03	2.040000e+03	1.733081e-11	3.173377e-12	3.173377e-12
2.040000e+03	2.070000e+03	1.453347e-11	2.351031e-12	2.351031e-12
2.070000e+03	2.100000e+03	1.122118e-11	1.519732e-12	1.519732e-12
2.100000e+03	2.130000e+03	1.656929e-11	3.923186e-12	3.923186e-12
2.130000e+03	2.160000e+03	1.304354e-11	2.466079e-12	2.466079e-12
2.160000e+03	2.190000e+03	1.438834e-11	2.051427e-12	2.051427e-12
2.190000e+03	2.220000e+03	1.239057e-11	3.131303e-12	3.131303e-12
2.220000e+03	2.250000e+03	7.262863e-12	1.405360e-12	1.405360e-12
2.250000e+03	2.280000e+03	1.065976e-11	1.963801e-12	1.963801e-12
2.280000e+03	2.310000e+03	9.108903e-12	1.927085e-12	1.927085e-12
2.310000e+03	2.340000e+03	8.350813e-12	1.686865e-12	1.686865e-12
2.340000e+03	2.370000e+03	6.018013e-12	7.597853e-13	7.597853e-13
2.370000e+03	2.400000e+03	4.857700e-12	8.948708e-13	8.948708e-13
2.400000e+03	2.430000e+03	4.291477e-12	7.706280e-13	7.706280e-13
2.430000e+03	2.460000e+03	8.174313e-12	2.158425e-12	2.158425e-12
2.460000e+03	2.490000e+03	4.120937e-12	7.257571e-13	7.257571e-13
2.490000e+03	2.520000e+03	2.714643e-12	6.634475e-13	6.634475e-13
2.520000e+03	2.550000e+03	5.993673e-12	1.101585e-12	1.101585e-12
2.550000e+03	2.580000e+03	2.663797e-12	6.339924e-13	6.339924e-13
2.580000e+03	2.610000e+03	2.918945e-12	7.974334e-13	7.974334e-13
2.610000e+03	2.640000e+03	2.831645e-12	6.505210e-13	6.505210e-13
2.640000e+03	2.670000e+03	1.446882e-12	2.971037e-13	2.971037e-13
2.670000e+03	2.700000e+03	2.339638e-12	5.078730e-13	5.078730e-13
2.700000e+03	2.730000e+03	1.722717e-12	3.992216e-13	3.992216e-13
2.730000e+03	2.760000e+03	1.767024e-12	3.612009e-13	3.612009e-13
2.760000e+03	2.790000e+03	1.382444e-12	3.642441e-13	3.642441e-13
2.790000e+03	2.820000e+03	1.276799e-12	4.146906e-13	4.146906e-13
2.820000e+03	2.850000e+03	6.421583e-13	2.104581e-13	2.104581e-13
2.850000e+03	2.880000e+03	8.830260e-13	2.346264e-13	2.346264e-13
2.880000e+03	2.910000e+03	1.996960e-12	4.878904e-13	4.878904e-13
2.910000e+03	2.940000e+03	1.195138e-12	4.761226e-13	4.761226e-13
2.940000e+03	2.970000e+03	8.903473e-13	2.079992e-13	2.079992e-13
2.970000e+03	3.000000e+03	1.017736e-12	2.221943e-13	2.221943e-13
# END HISTO1D


# BEGIN HISTO1D //Users/eno/Projects/diboson_nloqcdew/production/mepsnlo.v2/external_analysis_output/qcdonly/zzjets-mepsnlo-qcdonly.Nominal.H.j5.yoda/SS_ZZ_2e2mu_J30pT/4l_m
ErrorBars=1
LineColor={[rgb]{0.8,0.7333333333333333,0.26666666666666666}}
LineStyle=dashed
LineWidth=1.3pt
Name=qcd_H_j5
Path=//Users/eno/Projects/diboson_nloqcdew/production/mepsnlo.v2/external_analysis_output/qcdonly/zzjets-mepsnlo-qcdonly.Nominal.H.j5.yoda/SS_ZZ_2e2mu_J30pT/4l_m
Scale=1e3
ScaledBy=9.94599948176391953e-11
Title=$\mathbb{H}$ $1j$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	3.000000e+01	1.709006e-09	2.634916e-10	2.634916e-10
3.000000e+01	6.000000e+01	5.285163e-09	3.699119e-10	3.699119e-10
6.000000e+01	9.000000e+01	4.982133e-08	1.735907e-09	1.735907e-09
9.000000e+01	1.200000e+02	1.446820e-07	5.258196e-09	5.258196e-09
1.200000e+02	1.500000e+02	9.946217e-08	2.154485e-09	2.154485e-09
1.500000e+02	1.800000e+02	2.252673e-07	5.196301e-09	5.196301e-09
1.800000e+02	2.100000e+02	8.173093e-07	1.891048e-08	1.891048e-08
2.100000e+02	2.400000e+02	8.066880e-07	2.044699e-08	2.044699e-08
2.400000e+02	2.700000e+02	5.843320e-07	1.341444e-08	1.341444e-08
2.700000e+02	3.000000e+02	4.040653e-07	1.067664e-08	1.067664e-08
3.000000e+02	3.300000e+02	2.774987e-07	8.476234e-09	8.476234e-09
3.300000e+02	3.600000e+02	2.080101e-07	7.481117e-09	7.481117e-09
3.600000e+02	3.900000e+02	1.506115e-07	6.346269e-09	6.346269e-09
3.900000e+02	4.200000e+02	1.083597e-07	4.660855e-09	4.660855e-09
4.200000e+02	4.500000e+02	8.523947e-08	4.141941e-09	4.141941e-09
4.500000e+02	4.800000e+02	6.681730e-08	3.639484e-09	3.639484e-09
4.800000e+02	5.100000e+02	5.119697e-08	3.084870e-09	3.084870e-09
5.100000e+02	5.400000e+02	3.794813e-08	2.362103e-09	2.362103e-09
5.400000e+02	5.700000e+02	3.229019e-08	2.300902e-09	2.300902e-09
5.700000e+02	6.000000e+02	2.519149e-08	1.709467e-09	1.709467e-09
6.000000e+02	6.300000e+02	2.139894e-08	1.374304e-09	1.374304e-09
6.300000e+02	6.600000e+02	1.705496e-08	1.805482e-09	1.805482e-09
6.600000e+02	6.900000e+02	1.258626e-08	1.415372e-09	1.415372e-09
6.900000e+02	7.200000e+02	1.209876e-08	9.794206e-10	9.794206e-10
7.200000e+02	7.500000e+02	8.864360e-09	7.819094e-10	7.819094e-10
7.500000e+02	7.800000e+02	8.789403e-09	1.145829e-09	1.145829e-09
7.800000e+02	8.100000e+02	6.566600e-09	8.578103e-10	8.578103e-10
8.100000e+02	8.400000e+02	4.311963e-09	5.320041e-10	5.320041e-10
8.400000e+02	8.700000e+02	5.103580e-09	4.762919e-10	4.762919e-10
8.700000e+02	9.000000e+02	3.474747e-09	5.988644e-10	5.988644e-10
9.000000e+02	9.300000e+02	2.672538e-09	4.449211e-10	4.449211e-10
9.300000e+02	9.600000e+02	2.511288e-09	3.534789e-10	3.534789e-10
9.600000e+02	9.900000e+02	2.412368e-09	2.625057e-10	2.625057e-10
9.900000e+02	1.020000e+03	1.635448e-09	3.388782e-10	3.388782e-10
1.020000e+03	1.050000e+03	1.445736e-09	4.885017e-10	4.885017e-10
1.050000e+03	1.080000e+03	1.061425e-09	2.774137e-10	2.774137e-10
1.080000e+03	1.110000e+03	5.920767e-10	7.676323e-10	7.676323e-10
1.110000e+03	1.140000e+03	6.354830e-10	3.661097e-10	3.661097e-10
1.140000e+03	1.170000e+03	1.093081e-09	2.443849e-10	2.443849e-10
1.170000e+03	1.200000e+03	9.205803e-10	1.556309e-10	1.556309e-10
1.200000e+03	1.230000e+03	5.654123e-10	1.883713e-10	1.883713e-10
1.230000e+03	1.260000e+03	7.080110e-10	1.521731e-10	1.521731e-10
1.260000e+03	1.290000e+03	5.645677e-10	1.011415e-10	1.011415e-10
1.290000e+03	1.320000e+03	1.477706e-10	2.070667e-10	2.070667e-10
1.320000e+03	1.350000e+03	4.978483e-10	2.061265e-10	2.061265e-10
1.350000e+03	1.380000e+03	2.915341e-10	8.212758e-11	8.212758e-11
1.380000e+03	1.410000e+03	3.174182e-10	1.099250e-10	1.099250e-10
1.410000e+03	1.440000e+03	2.565811e-10	1.231893e-10	1.231893e-10
1.440000e+03	1.470000e+03	1.656161e-10	7.519215e-11	7.519215e-11
1.470000e+03	1.500000e+03	2.221441e-10	7.624630e-11	7.624630e-11
1.500000e+03	1.530000e+03	3.272061e-10	8.094926e-11	8.094926e-11
1.530000e+03	1.560000e+03	-8.621837e-11	2.245596e-10	2.245596e-10
1.560000e+03	1.590000e+03	2.076137e-10	6.670528e-11	6.670528e-11
1.590000e+03	1.620000e+03	1.089314e-10	3.475273e-11	3.475273e-11
1.620000e+03	1.650000e+03	1.396363e-10	7.183013e-11	7.183013e-11
1.650000e+03	1.680000e+03	1.646756e-10	5.634474e-11	5.634474e-11
1.680000e+03	1.710000e+03	3.841843e-11	5.947151e-11	5.947151e-11
1.710000e+03	1.740000e+03	2.288523e-10	1.744128e-10	1.744128e-10
1.740000e+03	1.770000e+03	3.728663e-11	8.444381e-11	8.444381e-11
1.770000e+03	1.800000e+03	1.006511e-10	3.464871e-11	3.464871e-11
1.800000e+03	1.830000e+03	5.849193e-11	3.236695e-11	3.236695e-11
1.830000e+03	1.860000e+03	-5.053963e-11	2.154532e-10	2.154532e-10
1.860000e+03	1.890000e+03	9.727567e-11	3.800338e-11	3.800338e-11
1.890000e+03	1.920000e+03	-4.480847e-11	8.938363e-11	8.938363e-11
1.920000e+03	1.950000e+03	4.585620e-11	2.313445e-11	2.313445e-11
1.950000e+03	1.980000e+03	3.303377e-11	8.927850e-12	8.927850e-12
1.980000e+03	2.010000e+03	5.379953e-11	2.119243e-11	2.119243e-11
2.010000e+03	2.040000e+03	5.420833e-11	1.743421e-11	1.743421e-11
2.040000e+03	2.070000e+03	1.627487e-11	1.606169e-11	1.606169e-11
2.070000e+03	2.100000e+03	9.814320e-12	8.033873e-12	8.033873e-12
2.100000e+03	2.130000e+03	1.970462e-11	6.040682e-12	6.040682e-12
2.130000e+03	2.160000e+03	4.144443e-11	2.010442e-11	2.010442e-11
2.160000e+03	2.190000e+03	4.851723e-11	2.200956e-11	2.200956e-11
2.190000e+03	2.220000e+03	3.033941e-11	9.951970e-12	9.951970e-12
2.220000e+03	2.250000e+03	-5.732293e-11	7.114941e-11	7.114941e-11
2.250000e+03	2.280000e+03	-2.702824e-12	1.913187e-11	1.913187e-11
2.280000e+03	2.310000e+03	2.170332e-11	1.197869e-11	1.197869e-11
2.310000e+03	2.340000e+03	2.261142e-11	8.815509e-12	8.815509e-12
2.340000e+03	2.370000e+03	2.036585e-11	1.470600e-11	1.470600e-11
2.370000e+03	2.400000e+03	1.918922e-12	7.330365e-12	7.330365e-12
2.400000e+03	2.430000e+03	9.175597e-12	5.262679e-12	5.262679e-12
2.430000e+03	2.460000e+03	1.618787e-11	8.784697e-12	8.784697e-12
2.460000e+03	2.490000e+03	-1.948730e-12	1.088182e-11	1.088182e-11
2.490000e+03	2.520000e+03	5.968163e-12	9.793592e-12	9.793592e-12
2.520000e+03	2.550000e+03	1.395650e-12	3.547270e-12	3.547270e-12
2.550000e+03	2.580000e+03	2.074052e-11	1.377656e-11	1.377656e-11
2.580000e+03	2.610000e+03	1.490085e-11	6.531886e-12	6.531886e-12
2.610000e+03	2.640000e+03	3.775427e-12	3.070767e-12	3.070767e-12
2.640000e+03	2.670000e+03	2.053513e-12	3.827333e-12	3.827333e-12
2.670000e+03	2.700000e+03	1.628629e-11	1.091614e-11	1.091614e-11
2.700000e+03	2.730000e+03	4.161590e-12	1.218003e-12	1.218003e-12
2.730000e+03	2.760000e+03	-4.780037e-12	4.809081e-12	4.809081e-12
2.760000e+03	2.790000e+03	3.534993e-12	9.031967e-13	9.031967e-13
2.790000e+03	2.820000e+03	5.026490e-12	3.653551e-12	3.653551e-12
2.820000e+03	2.850000e+03	4.882943e-12	2.096000e-12	2.096000e-12
2.850000e+03	2.880000e+03	5.411623e-14	2.743448e-12	2.743448e-12
2.880000e+03	2.910000e+03	5.012617e-12	3.544355e-12	3.544355e-12
2.910000e+03	2.940000e+03	-1.347803e-11	1.642260e-11	1.642260e-11
2.940000e+03	2.970000e+03	1.335278e-12	7.327291e-13	7.327291e-13
2.970000e+03	3.000000e+03	-2.533571e-12	2.871148e-12	2.871148e-12
# END HISTO1D


# BEGIN HISTO1D //Users/eno/Projects/diboson_nloqcdew/production/mepsnlo.v2/external_analysis_output/qcdonly/zzjets-mepsnlo-qcdonly.Nominal.j6.yoda/SS_ZZ_2e2mu_J30pT/4l_m
ErrorBars=1
LineColor={[rgb]{0.4,0.8,0.9333333333333333}}
LineStyle=solid
LineWidth=1.3pt
Name=qcd_j6
Path=//Users/eno/Projects/diboson_nloqcdew/production/mepsnlo.v2/external_analysis_output/qcdonly/zzjets-mepsnlo-qcdonly.Nominal.j6.yoda/SS_ZZ_2e2mu_J30pT/4l_m
Scale=1e3
ScaledBy=9.94955575428041571e-11
Title=$2j$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	3.000000e+01	2.766750e-09	5.858490e-10	5.858490e-10
3.000000e+01	6.000000e+01	1.409615e-08	8.869112e-10	8.869112e-10
6.000000e+01	9.000000e+01	3.143611e-07	6.560855e-09	6.560855e-09
9.000000e+01	1.200000e+02	8.480837e-07	1.383356e-08	1.383356e-08
1.200000e+02	1.500000e+02	2.416668e-07	3.509543e-09	3.509543e-09
1.500000e+02	1.800000e+02	7.087307e-07	6.551647e-09	6.551647e-09
1.800000e+02	2.100000e+02	3.798523e-06	2.372368e-08	2.372368e-08
2.100000e+02	2.400000e+02	4.181703e-06	2.562767e-08	2.562767e-08
2.400000e+02	2.700000e+02	3.312551e-06	2.293785e-08	2.293785e-08
2.700000e+02	3.000000e+02	2.517881e-06	1.657246e-08	1.657246e-08
3.000000e+02	3.300000e+02	1.894688e-06	1.238312e-08	1.238312e-08
3.300000e+02	3.600000e+02	1.464912e-06	1.125368e-08	1.125368e-08
3.600000e+02	3.900000e+02	1.142852e-06	1.025802e-08	1.025802e-08
3.900000e+02	4.200000e+02	9.033980e-07	8.021067e-09	8.021067e-09
4.200000e+02	4.500000e+02	7.190950e-07	6.944808e-09	6.944808e-09
4.500000e+02	4.800000e+02	5.647320e-07	5.701970e-09	5.701970e-09
4.800000e+02	5.100000e+02	4.528823e-07	5.692092e-09	5.692092e-09
5.100000e+02	5.400000e+02	3.605513e-07	4.732264e-09	4.732264e-09
5.400000e+02	5.700000e+02	3.014993e-07	4.497983e-09	4.497983e-09
5.700000e+02	6.000000e+02	2.544578e-07	3.793612e-09	3.793612e-09
6.000000e+02	6.300000e+02	2.072639e-07	3.673237e-09	3.673237e-09
6.300000e+02	6.600000e+02	1.763871e-07	4.412445e-09	4.412445e-09
6.600000e+02	6.900000e+02	1.413737e-07	3.787331e-09	3.787331e-09
6.900000e+02	7.200000e+02	1.183193e-07	2.528680e-09	2.528680e-09
7.200000e+02	7.500000e+02	9.770163e-08	2.075701e-09	2.075701e-09
7.500000e+02	7.800000e+02	8.387287e-08	1.942476e-09	1.942476e-09
7.800000e+02	8.100000e+02	7.000283e-08	2.018693e-09	2.018693e-09
8.100000e+02	8.400000e+02	6.560780e-08	3.202424e-09	3.202424e-09
8.400000e+02	8.700000e+02	5.273620e-08	1.544657e-09	1.544657e-09
8.700000e+02	9.000000e+02	4.551517e-08	1.688142e-09	1.688142e-09
9.000000e+02	9.300000e+02	3.875703e-08	1.304944e-09	1.304944e-09
9.300000e+02	9.600000e+02	3.214774e-08	1.178675e-09	1.178675e-09
9.600000e+02	9.900000e+02	2.721998e-08	1.041180e-09	1.041180e-09
9.900000e+02	1.020000e+03	2.498827e-08	1.210421e-09	1.210421e-09
1.020000e+03	1.050000e+03	2.303537e-08	1.224919e-09	1.224919e-09
1.050000e+03	1.080000e+03	1.732265e-08	6.594883e-10	6.594883e-10
1.080000e+03	1.110000e+03	1.551725e-08	5.507818e-10	5.507818e-10
1.110000e+03	1.140000e+03	1.138371e-08	1.452150e-09	1.452150e-09
1.140000e+03	1.170000e+03	1.203820e-08	5.357691e-10	5.357691e-10
1.170000e+03	1.200000e+03	1.176068e-08	7.234231e-10	7.234231e-10
1.200000e+03	1.230000e+03	9.423107e-09	5.817943e-10	5.817943e-10
1.230000e+03	1.260000e+03	8.025663e-09	4.268401e-10	4.268401e-10
1.260000e+03	1.290000e+03	7.487407e-09	4.233888e-10	4.233888e-10
1.290000e+03	1.320000e+03	5.827613e-09	5.034969e-10	5.034969e-10
1.320000e+03	1.350000e+03	5.216047e-09	3.019726e-10	3.019726e-10
1.350000e+03	1.380000e+03	4.929373e-09	2.866182e-10	2.866182e-10
1.380000e+03	1.410000e+03	4.155927e-09	2.931934e-10	2.931934e-10
1.410000e+03	1.440000e+03	4.220990e-09	8.049538e-10	8.049538e-10
1.440000e+03	1.470000e+03	3.517403e-09	2.437741e-10	2.437741e-10
1.470000e+03	1.500000e+03	3.272448e-09	3.013162e-10	3.013162e-10
1.500000e+03	1.530000e+03	2.954724e-09	3.296774e-10	3.296774e-10
1.530000e+03	1.560000e+03	2.485480e-09	2.730008e-10	2.730008e-10
1.560000e+03	1.590000e+03	2.169981e-09	2.222828e-10	2.222828e-10
1.590000e+03	1.620000e+03	1.776429e-09	2.090469e-10	2.090469e-10
1.620000e+03	1.650000e+03	1.789855e-09	1.490771e-10	1.490771e-10
1.650000e+03	1.680000e+03	1.781863e-09	2.255033e-10	2.255033e-10
1.680000e+03	1.710000e+03	1.509141e-09	1.829682e-10	1.829682e-10
1.710000e+03	1.740000e+03	1.610229e-09	3.532769e-10	3.532769e-10
1.740000e+03	1.770000e+03	1.361604e-09	1.904678e-10	1.904678e-10
1.770000e+03	1.800000e+03	1.355107e-09	4.126177e-10	4.126177e-10
1.800000e+03	1.830000e+03	8.006170e-10	9.423937e-11	9.423937e-11
1.830000e+03	1.860000e+03	9.716310e-10	1.520075e-10	1.520075e-10
1.860000e+03	1.890000e+03	8.042830e-10	9.232759e-11	9.232759e-11
1.890000e+03	1.920000e+03	9.254123e-10	2.934562e-10	2.934562e-10
1.920000e+03	1.950000e+03	4.550537e-10	4.274360e-11	4.274360e-11
1.950000e+03	1.980000e+03	5.264117e-10	6.388397e-11	6.388397e-11
1.980000e+03	2.010000e+03	5.618050e-10	9.684640e-11	9.684640e-11
2.010000e+03	2.040000e+03	3.406313e-10	3.582487e-11	3.582487e-11
2.040000e+03	2.070000e+03	4.967427e-10	9.732294e-11	9.732294e-11
2.070000e+03	2.100000e+03	4.390517e-10	7.202077e-11	7.202077e-11
2.100000e+03	2.130000e+03	4.091407e-10	5.926737e-11	5.926737e-11
2.130000e+03	2.160000e+03	4.172060e-10	7.201789e-11	7.201789e-11
2.160000e+03	2.190000e+03	2.215697e-10	2.294195e-11	2.294195e-11
2.190000e+03	2.220000e+03	3.512393e-10	1.234675e-10	1.234675e-10
2.220000e+03	2.250000e+03	2.999211e-10	5.254412e-11	5.254412e-11
2.250000e+03	2.280000e+03	2.245126e-10	4.281431e-11	4.281431e-11
2.280000e+03	2.310000e+03	2.770593e-10	6.480485e-11	6.480485e-11
2.310000e+03	2.340000e+03	2.027968e-10	3.760907e-11	3.760907e-11
2.340000e+03	2.370000e+03	1.889288e-10	3.946077e-11	3.946077e-11
2.370000e+03	2.400000e+03	1.413844e-10	2.580434e-11	2.580434e-11
2.400000e+03	2.430000e+03	1.284216e-10	1.972535e-11	1.972535e-11
2.430000e+03	2.460000e+03	1.112495e-10	1.432352e-11	1.432352e-11
2.460000e+03	2.490000e+03	1.101621e-10	1.685378e-11	1.685378e-11
2.490000e+03	2.520000e+03	1.262515e-10	2.894039e-11	2.894039e-11
2.520000e+03	2.550000e+03	9.505487e-11	2.294002e-11	2.294002e-11
2.550000e+03	2.580000e+03	7.421353e-11	1.480764e-11	1.480764e-11
2.580000e+03	2.610000e+03	1.475365e-10	4.094944e-11	4.094944e-11
2.610000e+03	2.640000e+03	5.597527e-11	1.208180e-11	1.208180e-11
2.640000e+03	2.670000e+03	1.046200e-10	2.259991e-11	2.259991e-11
2.670000e+03	2.700000e+03	7.871923e-11	1.886863e-11	1.886863e-11
2.700000e+03	2.730000e+03	1.032819e-10	3.314377e-11	3.314377e-11
2.730000e+03	2.760000e+03	3.607430e-11	1.779434e-11	1.779434e-11
2.760000e+03	2.790000e+03	3.887720e-11	7.497706e-12	7.497706e-12
2.790000e+03	2.820000e+03	4.139873e-11	8.210941e-12	8.210941e-12
2.820000e+03	2.850000e+03	3.373403e-11	7.836900e-12	7.836900e-12
2.850000e+03	2.880000e+03	4.881450e-11	1.050925e-11	1.050925e-11
2.880000e+03	2.910000e+03	5.807080e-11	2.547501e-11	2.547501e-11
2.910000e+03	2.940000e+03	4.348960e-11	1.042532e-11	1.042532e-11
2.940000e+03	2.970000e+03	2.656283e-11	8.483494e-12	8.483494e-12
2.970000e+03	3.000000e+03	3.223378e-11	8.330104e-12	8.330104e-12
# END HISTO1D


# BEGIN HISTO1D //Users/eno/Projects/diboson_nloqcdew/production/mepsnlo.v2/external_analysis_output/qcdonly/zzjets-mepsnlo-qcdonly.Nominal.j7.yoda/SS_ZZ_2e2mu_J30pT/4l_m
ErrorBars=1
LineColor=orange!90!black
LineStyle=solid
LineWidth=1.3pt
Name=qcd_j7
Path=//Users/eno/Projects/diboson_nloqcdew/production/mepsnlo.v2/external_analysis_output/qcdonly/zzjets-mepsnlo-qcdonly.Nominal.j7.yoda/SS_ZZ_2e2mu_J30pT/4l_m
Scale=1e3
ScaledBy=9.94600299285221239e-11
Title=$3j$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	3.000000e+01	2.197545e-09	1.547300e-09	1.547300e-09
3.000000e+01	6.000000e+01	5.496890e-09	5.500171e-10	5.500171e-10
6.000000e+01	9.000000e+01	9.158713e-08	4.962897e-09	4.962897e-09
9.000000e+01	1.200000e+02	2.237569e-07	1.571631e-08	1.571631e-08
1.200000e+02	1.500000e+02	6.736820e-08	3.231983e-09	3.231983e-09
1.500000e+02	1.800000e+02	1.429593e-07	3.967979e-09	3.967979e-09
1.800000e+02	2.100000e+02	6.509163e-07	1.594710e-08	1.594710e-08
2.100000e+02	2.400000e+02	7.467290e-07	1.931321e-08	1.931321e-08
2.400000e+02	2.700000e+02	6.456737e-07	1.087177e-08	1.087177e-08
2.700000e+02	3.000000e+02	5.513873e-07	1.090913e-08	1.090913e-08
3.000000e+02	3.300000e+02	4.417353e-07	9.753509e-09	9.753509e-09
3.300000e+02	3.600000e+02	3.532467e-07	7.288557e-09	7.288557e-09
3.600000e+02	3.900000e+02	2.883137e-07	6.154396e-09	6.154396e-09
3.900000e+02	4.200000e+02	2.246341e-07	5.832411e-09	5.832411e-09
4.200000e+02	4.500000e+02	1.901566e-07	4.707731e-09	4.707731e-09
4.500000e+02	4.800000e+02	1.613127e-07	4.164434e-09	4.164434e-09
4.800000e+02	5.100000e+02	1.298846e-07	4.014528e-09	4.014528e-09
5.100000e+02	5.400000e+02	1.048994e-07	3.126484e-09	3.126484e-09
5.400000e+02	5.700000e+02	8.983437e-08	3.013230e-09	3.013230e-09
5.700000e+02	6.000000e+02	7.971570e-08	2.574102e-09	2.574102e-09
6.000000e+02	6.300000e+02	6.072607e-08	1.996703e-09	1.996703e-09
6.300000e+02	6.600000e+02	5.380503e-08	1.843376e-09	1.843376e-09
6.600000e+02	6.900000e+02	4.417950e-08	1.730641e-09	1.730641e-09
6.900000e+02	7.200000e+02	3.881690e-08	1.523360e-09	1.523360e-09
7.200000e+02	7.500000e+02	3.305135e-08	1.491115e-09	1.491115e-09
7.500000e+02	7.800000e+02	2.835288e-08	1.266639e-09	1.266639e-09
7.800000e+02	8.100000e+02	2.443185e-08	9.515242e-10	9.515242e-10
8.100000e+02	8.400000e+02	2.255918e-08	1.372166e-09	1.372166e-09
8.400000e+02	8.700000e+02	1.903429e-08	1.146268e-09	1.146268e-09
8.700000e+02	9.000000e+02	1.421278e-08	8.474117e-10	8.474117e-10
9.000000e+02	9.300000e+02	1.252322e-08	8.986293e-10	8.986293e-10
9.300000e+02	9.600000e+02	1.127688e-08	4.782660e-10	4.782660e-10
9.600000e+02	9.900000e+02	9.602530e-09	4.945170e-10	4.945170e-10
9.900000e+02	1.020000e+03	9.098340e-09	7.180009e-10	7.180009e-10
1.020000e+03	1.050000e+03	7.188243e-09	4.452576e-10	4.452576e-10
1.050000e+03	1.080000e+03	5.953687e-09	3.917389e-10	3.917389e-10
1.080000e+03	1.110000e+03	6.176550e-09	3.943349e-10	3.943349e-10
1.110000e+03	1.140000e+03	5.499717e-09	6.296808e-10	6.296808e-10
1.140000e+03	1.170000e+03	4.382443e-09	2.856510e-10	2.856510e-10
1.170000e+03	1.200000e+03	5.811400e-09	1.102349e-09	1.102349e-09
1.200000e+03	1.230000e+03	4.088390e-09	5.738638e-10	5.738638e-10
1.230000e+03	1.260000e+03	2.932480e-09	3.688848e-10	3.688848e-10
1.260000e+03	1.290000e+03	2.886155e-09	4.172882e-10	4.172882e-10
1.290000e+03	1.320000e+03	2.775137e-09	2.344880e-10	2.344880e-10
1.320000e+03	1.350000e+03	2.396868e-09	2.443560e-10	2.443560e-10
1.350000e+03	1.380000e+03	2.823046e-09	8.785948e-10	8.785948e-10
1.380000e+03	1.410000e+03	2.449225e-09	5.677038e-10	5.677038e-10
1.410000e+03	1.440000e+03	2.354476e-09	4.521175e-10	4.521175e-10
1.440000e+03	1.470000e+03	1.442667e-09	1.486681e-10	1.486681e-10
1.470000e+03	1.500000e+03	1.399971e-09	2.293619e-10	2.293619e-10
1.500000e+03	1.530000e+03	1.169450e-09	2.025536e-10	2.025536e-10
1.530000e+03	1.560000e+03	1.218757e-09	1.683848e-10	1.683848e-10
1.560000e+03	1.590000e+03	1.004726e-09	1.819192e-10	1.819192e-10
1.590000e+03	1.620000e+03	8.357977e-10	8.628388e-11	8.628388e-11
1.620000e+03	1.650000e+03	7.604047e-10	7.372739e-11	7.372739e-11
1.650000e+03	1.680000e+03	5.885757e-10	5.214312e-11	5.214312e-11
1.680000e+03	1.710000e+03	7.092443e-10	1.223865e-10	1.223865e-10
1.710000e+03	1.740000e+03	1.318134e-09	8.373863e-10	8.373863e-10
1.740000e+03	1.770000e+03	5.421173e-10	7.477664e-11	7.477664e-11
1.770000e+03	1.800000e+03	3.245332e-10	7.433466e-11	7.433466e-11
1.800000e+03	1.830000e+03	4.026517e-10	4.563342e-11	4.563342e-11
1.830000e+03	1.860000e+03	2.755741e-10	2.831453e-11	2.831453e-11
1.860000e+03	1.890000e+03	4.348517e-10	1.193553e-10	1.193553e-10
1.890000e+03	1.920000e+03	2.676744e-10	3.596881e-11	3.596881e-11
1.920000e+03	1.950000e+03	2.018963e-10	2.780292e-11	2.780292e-11
1.950000e+03	1.980000e+03	4.071653e-10	8.694587e-11	8.694587e-11
1.980000e+03	2.010000e+03	1.632954e-10	1.815600e-11	1.815600e-11
2.010000e+03	2.040000e+03	1.967603e-10	3.599327e-11	3.599327e-11
2.040000e+03	2.070000e+03	1.449253e-10	2.219775e-11	2.219775e-11
2.070000e+03	2.100000e+03	1.003532e-10	1.664954e-10	1.664954e-10
2.100000e+03	2.130000e+03	2.476265e-10	4.616527e-11	4.616527e-11
2.130000e+03	2.160000e+03	1.623707e-10	2.800784e-11	2.800784e-11
2.160000e+03	2.190000e+03	1.208612e-10	1.497970e-11	1.497970e-11
2.190000e+03	2.220000e+03	1.121125e-10	1.776672e-11	1.776672e-11
2.220000e+03	2.250000e+03	1.219918e-10	3.675900e-11	3.675900e-11
2.250000e+03	2.280000e+03	1.794913e-10	9.041456e-11	9.041456e-11
2.280000e+03	2.310000e+03	8.713207e-11	2.067481e-11	2.067481e-11
2.310000e+03	2.340000e+03	1.001455e-10	1.710440e-11	1.710440e-11
2.340000e+03	2.370000e+03	5.464690e-11	1.071921e-11	1.071921e-11
2.370000e+03	2.400000e+03	6.410657e-11	1.440020e-11	1.440020e-11
2.400000e+03	2.430000e+03	6.195970e-11	2.118674e-11	2.118674e-11
2.430000e+03	2.460000e+03	1.410923e-10	6.348889e-11	6.348889e-11
2.460000e+03	2.490000e+03	4.870820e-11	1.227586e-11	1.227586e-11
2.490000e+03	2.520000e+03	7.523983e-11	1.771227e-11	1.771227e-11
2.520000e+03	2.550000e+03	4.332700e-11	1.662507e-11	1.662507e-11
2.550000e+03	2.580000e+03	4.104043e-11	1.668078e-11	1.668078e-11
2.580000e+03	2.610000e+03	6.597973e-11	2.758751e-11	2.758751e-11
2.610000e+03	2.640000e+03	3.309558e-11	1.018553e-11	1.018553e-11
2.640000e+03	2.670000e+03	7.474343e-11	4.935442e-11	4.935442e-11
2.670000e+03	2.700000e+03	3.740920e-11	1.518122e-11	1.518122e-11
2.700000e+03	2.730000e+03	5.941387e-11	3.602243e-11	3.602243e-11
2.730000e+03	2.760000e+03	1.090580e-11	4.374832e-12	4.374832e-12
2.760000e+03	2.790000e+03	4.245667e-11	1.635869e-11	1.635869e-11
2.790000e+03	2.820000e+03	1.546676e-11	4.919979e-12	4.919979e-12
2.820000e+03	2.850000e+03	1.462197e-11	2.654567e-12	2.654567e-12
2.850000e+03	2.880000e+03	9.794777e-12	1.456072e-12	1.456072e-12
2.880000e+03	2.910000e+03	5.064680e-11	3.969324e-11	3.969324e-11
2.910000e+03	2.940000e+03	1.986874e-11	9.532087e-12	9.532087e-12
2.940000e+03	2.970000e+03	3.096260e-11	2.451419e-11	2.451419e-11
2.970000e+03	3.000000e+03	1.016975e-11	2.455414e-12	2.455414e-12
# END HISTO1D



==> plots/EWCorrections/Zee_pT.dat <==
# BEGIN PLOT
Scale=1e3
DrawOnly=nlo_scheme_uncertainty nlo_gmu lo_gmu_slv ewvirt_gmu_yfs ewsud_gmu_yfsEWSudKFac ewsud_gmu_yfsEWSudKFacExp
Title=$pp\to e^+e^-\mu^+\mu^-$, $\sqrt{s}=13\,\mathrm{TeV}$
YLabel=$\text{d}\sigma/\text{d}p_{{\text{T}},{2e}}$ [fb/GeV]
RatioPlot=1
LogX=0
LogY=1
RatioPlotYMax=1.6999
RatioPlotYLabel=$\sigma/\sigma_\text{NLO EW}$
LegendOnly=nlo_scheme_uncertainty_gmu lo_gmu_slv ewvirt_gmu_yfs ewsud_gmu_yfsEWSudKFac ewsud_gmu_yfsEWSudKFacExp
YLabelSep=7.5
XMin=0
RatioPlotYMajorTickMarks=20
RatioPlotYMin=0.7001
YMin=1.001e-6
YMax=1e-1
XCustomMajorTicks=0 0 100 100 200 200 300 300 400 400 500 500 600 600 700 700 800 800 900 900 1000 1000
RatioPlotReference=nlo_gmu
XCustomMinorTicks=50 150 250 350 450 550 650 750 850 950
RatioPlotDrawReferenceFirst=1
LegendEntrySeparation=0.2
LegendXPos=0.5
XLabel=$p_{\mathrm{T},2e}$ [GeV]
XMax=1000
RightMargin=0.5
LegendYPos=0.9
Legend=1
LeftMargin=1.6
# END PLOT


# BEGIN SPECIAL /SS_ZZ_2e2mu_J30pT/Zee_pT
Location=MainPlot
\rput[bl]{-90}(1.01,1.00){\textsc{Sherpa+OpenLoops/Recola}}
# END SPECIAL

# BEGIN HISTO1D //Users/eno/Projects/diboson_nloqcdew/production/fixed_order_validation/comparisons/default/custom-plots/combined_analysis_output/global.nlo_scheme_uncertainty_gmu.yoda/SS_ZZ_2e2mu_J30pT/Zee_pT
ErrorBandStyle=vlines
ErrorBands=1
ErrorTubes=1
ErrorTubeLineColor={[rgb]{0.7333333333333333,0.7333333333333333,0.7333333333333333}}
ErrorBars=0
HatchColor={[rgb]{0.7333333333333333,0.7333333333333333,0.7333333333333333}}
LegendOrder=1
LineColor=black
LineStyle=solid
LineWidth=1.3pt
Name=nlo_scheme_uncertainty_gmu
Path=//Users/eno/Projects/diboson_nloqcdew/production/fixed_order_validation/comparisons/default/custom-plots/combined_analysis_output/global.nlo_scheme_uncertainty.yoda/SS_ZZ_2e2mu_J30pT/Zee_pT
Title=NLO EW
# END HISTO1D

# BEGIN HISTO1D //Users/eno/Projects/diboson_nloqcdew/production/fixed_order_validation/comparisons/default/custom-plots/combined_analysis_output/global.nlo_scheme_uncertainty.yoda/SS_ZZ_2e2mu_J30pT/Zee_pT
ErrorBandStyle=vlines
ErrorBands=1
ErrorTubes=1
ErrorTubeLineStyle=solid
ErrorTubeLineColor={[rgb]{0.7333333333333333,0.7333333333333333,0.7333333333333333}}
ErrorBars=0
HatchColor={[rgb]{0.7333333333333333,0.7333333333333333,0.7333333333333333}}
LegendOrder=1
LineColor=black
LineStyle=none
LineWidth=1.3pt
Name=nlo_scheme_uncertainty
Path=//Users/eno/Projects/diboson_nloqcdew/production/fixed_order_validation/comparisons/default/custom-plots/combined_analysis_output/global.nlo_scheme_uncertainty.yoda/SS_ZZ_2e2mu_J30pT/Zee_pT
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+02	7.636821e-05	0.000000e+00	2.823620e-06
1.000000e+02	2.000000e+02	9.753661e-06	0.000000e+00	4.752990e-07
2.000000e+02	3.000000e+02	1.460878e-06	0.000000e+00	9.495900e-08
3.000000e+02	4.000000e+02	3.372137e-07	0.000000e+00	2.832740e-08
4.000000e+02	5.000000e+02	9.759618e-08	0.000000e+00	9.635320e-09
5.000000e+02	6.000000e+02	3.295102e-08	0.000000e+00	4.939640e-09
6.000000e+02	7.000000e+02	1.253835e-08	0.000000e+00	1.752980e-09
7.000000e+02	8.000000e+02	4.972271e-09	0.000000e+00	8.962770e-10
8.000000e+02	9.000000e+02	2.185926e-09	0.000000e+00	3.851370e-10
9.000000e+02	1.000000e+03	8.829699e-10	0.000000e+00	1.695081e-10
1.000000e+03	1.100000e+03	4.257733e-10	0.000000e+00	1.416821e-10
1.100000e+03	1.200000e+03	1.928103e-10	0.000000e+00	6.532520e-11
1.200000e+03	1.300000e+03	1.117168e-10	0.000000e+00	2.119520e-11
1.300000e+03	1.400000e+03	4.074859e-11	0.000000e+00	2.797204e-11
1.400000e+03	1.500000e+03	1.997605e-11	0.000000e+00	1.026689e-11
1.500000e+03	1.600000e+03	1.183674e-11	0.000000e+00	1.400380e-12
1.600000e+03	1.700000e+03	7.446962e-12	0.000000e+00	1.651554e-12
1.700000e+03	1.800000e+03	3.108409e-12	0.000000e+00	2.896208e-12
1.800000e+03	1.900000e+03	-7.810706e-13	0.000000e+00	1.617446e-12
1.900000e+03	2.000000e+03	5.131757e-13	0.000000e+00	1.309833e-12
2.000000e+03	2.100000e+03	2.261109e-13	0.000000e+00	6.618912e-13
2.100000e+03	2.200000e+03	3.311978e-13	0.000000e+00	1.739352e-13
2.200000e+03	2.300000e+03	4.828483e-14	2.101644e-14	0.000000e+00
2.300000e+03	2.400000e+03	-3.278167e-14	0.000000e+00	3.974998e-14
2.400000e+03	2.500000e+03	1.722144e-14	0.000000e+00	3.338655e-14
2.500000e+03	2.600000e+03	1.302812e-15	0.000000e+00	1.072305e-15
2.600000e+03	2.700000e+03	2.910160e-14	2.427208e-14	0.000000e+00
2.700000e+03	2.800000e+03	-4.453707e-14	0.000000e+00	6.201490e-15
2.800000e+03	2.900000e+03	2.499345e-16	4.254838e-15	0.000000e+00
2.900000e+03	3.000000e+03	3.063115e-15	0.000000e+00	5.682256e-15
3.000000e+03	3.100000e+03	7.424696e-16	3.798683e-15	0.000000e+00
3.100000e+03	3.200000e+03	9.540314e-16	0.000000e+00	2.979776e-16
3.200000e+03	3.300000e+03	-4.861444e-16	1.748738e-15	0.000000e+00
3.300000e+03	3.400000e+03	1.582533e-15	0.000000e+00	1.504337e-15
3.400000e+03	3.500000e+03	-1.404897e-15	2.269557e-15	0.000000e+00
3.500000e+03	3.600000e+03	1.010089e-16	0.000000e+00	4.042651e-16
3.600000e+03	3.700000e+03	-6.908644e-16	0.000000e+00	7.707722e-16
3.700000e+03	3.800000e+03	5.331406e-17	3.442857e-16	0.000000e+00
3.800000e+03	3.900000e+03	8.926300e-16	5.227144e-16	0.000000e+00
3.900000e+03	4.000000e+03	-2.037300e-16	1.650995e-16	0.000000e+00
4.000000e+03	4.100000e+03	1.875857e-17	1.422049e-16	0.000000e+00
4.100000e+03	4.200000e+03	-1.157565e-16	0.000000e+00	6.257000e-19
4.200000e+03	4.300000e+03	-3.581213e-17	0.000000e+00	8.278420e-18
4.300000e+03	4.400000e+03	-1.016290e-18	0.000000e+00	1.435810e-16
4.400000e+03	4.500000e+03	-2.354932e-17	0.000000e+00	1.576222e-17
4.500000e+03	4.600000e+03	-9.150100e-18	1.090560e-19	0.000000e+00
4.600000e+03	4.700000e+03	-2.902720e-19	6.694983e-18	0.000000e+00
4.700000e+03	4.800000e+03	-6.138235e-18	0.000000e+00	1.725191e-18
4.800000e+03	4.900000e+03	-1.140068e-18	8.766200e-19	0.000000e+00
4.900000e+03	5.000000e+03	2.445386e-18	3.358082e-18	0.000000e+00
5.000000e+03	5.100000e+03	-5.415194e-19	1.122339e-19	0.000000e+00
5.100000e+03	5.200000e+03	-2.870187e-20	2.809662e-19	0.000000e+00
5.200000e+03	5.300000e+03	4.185831e-19	5.093760e-19	0.000000e+00
5.300000e+03	5.400000e+03	-2.344212e-20	2.888015e-20	0.000000e+00
5.400000e+03	5.500000e+03	8.832856e-20	1.081961e-19	0.000000e+00
5.500000e+03	5.600000e+03	-9.095089e-21	1.798661e-21	0.000000e+00
5.600000e+03	5.700000e+03	-5.029498e-21	0.000000e+00	4.397430e-22
5.700000e+03	5.800000e+03	-1.399418e-21	0.000000e+00	2.609270e-22
5.800000e+03	5.900000e+03	4.417764e-22	7.583057e-22	0.000000e+00
5.900000e+03	6.000000e+03	1.897891e-21	1.977435e-21	0.000000e+00
6.000000e+03	6.100000e+03	-1.182854e-23	0.000000e+00	1.765670e-24
6.100000e+03	6.200000e+03	-2.719647e-24	0.000000e+00	2.303910e-25
6.200000e+03	6.300000e+03	-1.522649e-26	9.791251e-26	0.000000e+00
6.300000e+03	6.400000e+03	4.989034e-28	9.281060e-29	0.000000e+00
6.400000e+03	6.500000e+03	-5.704058e-31	2.006587e-31	0.000000e+00
6.500000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+03	8.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+03	8.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+03	8.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+03	8.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+03	8.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+03	8.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+03	8.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+03	8.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+03	8.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+03	9.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+03	9.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+03	9.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+03	9.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+03	9.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+03	9.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+03	9.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+03	9.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+03	9.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+03	9.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.010000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+04	1.020000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+04	1.030000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.050000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.070000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.090000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.110000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.130000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.150000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.170000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.190000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.210000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.230000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.250000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.270000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.290000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/eno/Projects/diboson_nloqcdew/production/fixed_order_validation/comparisons/default/custom-plots/external_analysis_output/new_ew_0j/ew_gmu.yoda/SS_ZZ_2e2mu_J30pT/Zee_pT
ErrorBars=1
LegendOrder=0
LineColor=black
LineStyle=solid
LineWidth=1.3pt
Name=nlo_gmu
Path=//Users/eno/Projects/diboson_nloqcdew/production/fixed_order_validation/comparisons/default/custom-plots/external_analysis_output/new_ew_0j/ew_gmu.yoda/SS_ZZ_2e2mu_J30pT/Zee_pT
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+02	7.919183e-05	2.939949e-08	2.939949e-08
1.000000e+02	2.000000e+02	1.022896e-05	6.976240e-09	6.976240e-09
2.000000e+02	3.000000e+02	1.555837e-06	2.203347e-09	2.203347e-09
3.000000e+02	4.000000e+02	3.655411e-07	1.096314e-09	1.096314e-09
4.000000e+02	5.000000e+02	1.072315e-07	6.038155e-10	6.038155e-10
5.000000e+02	6.000000e+02	3.789066e-08	5.338044e-10	5.338044e-10
6.000000e+02	7.000000e+02	1.429133e-08	2.392018e-10	2.392018e-10
7.000000e+02	8.000000e+02	5.868548e-09	1.168467e-10	1.168467e-10
8.000000e+02	9.000000e+02	2.571063e-09	9.017864e-11	9.017864e-11
9.000000e+02	1.000000e+03	1.052478e-09	6.543543e-11	6.543543e-11
1.000000e+03	1.100000e+03	5.674554e-10	2.945691e-11	2.945691e-11
1.100000e+03	1.200000e+03	2.581355e-10	2.562346e-11	2.562346e-11
1.200000e+03	1.300000e+03	1.329120e-10	1.054965e-11	1.054965e-11
1.300000e+03	1.400000e+03	6.872063e-11	7.348560e-12	7.348560e-12
1.400000e+03	1.500000e+03	3.024294e-11	8.789292e-12	8.789292e-12
1.500000e+03	1.600000e+03	1.323712e-11	4.701722e-12	4.701722e-12
1.600000e+03	1.700000e+03	9.098516e-12	1.453527e-12	1.453527e-12
1.700000e+03	1.800000e+03	6.004617e-12	1.494794e-12	1.494794e-12
1.800000e+03	1.900000e+03	8.363757e-13	1.359929e-12	1.359929e-12
1.900000e+03	2.000000e+03	1.823009e-12	4.092869e-13	4.092869e-13
2.000000e+03	2.100000e+03	8.880021e-13	4.291307e-13	4.291307e-13
2.100000e+03	2.200000e+03	5.051330e-13	3.017273e-13	3.017273e-13
2.200000e+03	2.300000e+03	2.726839e-14	1.147339e-13	1.147339e-13
2.300000e+03	2.400000e+03	6.968307e-15	7.680967e-14	7.680967e-14
2.400000e+03	2.500000e+03	5.060799e-14	6.792971e-14	6.792971e-14
2.500000e+03	2.600000e+03	2.375117e-15	3.142398e-14	3.142398e-14
2.600000e+03	2.700000e+03	4.829521e-15	1.735061e-14	1.735061e-14
2.700000e+03	2.800000e+03	-3.833558e-14	3.673949e-14	3.673949e-14
2.800000e+03	2.900000e+03	-4.004904e-15	6.930710e-15	6.930710e-15
2.900000e+03	3.000000e+03	8.745371e-15	1.465242e-14	1.465242e-14
3.000000e+03	3.100000e+03	-3.056213e-15	4.950339e-15	4.950339e-15
3.100000e+03	3.200000e+03	1.252009e-15	4.677366e-15	4.677366e-15
3.200000e+03	3.300000e+03	-2.234882e-15	2.480073e-15	2.480073e-15
3.300000e+03	3.400000e+03	3.086870e-15	4.834399e-15	4.834399e-15
3.400000e+03	3.500000e+03	-3.674454e-15	1.339404e-15	1.339404e-15
3.500000e+03	3.600000e+03	5.052740e-16	1.107452e-15	1.107452e-15
3.600000e+03	3.700000e+03	7.990780e-17	1.068747e-15	1.068747e-15
3.700000e+03	3.800000e+03	-2.909716e-16	2.695791e-16	2.695791e-16
3.800000e+03	3.900000e+03	3.699156e-16	3.824173e-16	3.824173e-16
3.900000e+03	4.000000e+03	-3.688295e-16	7.271903e-17	7.271903e-17
4.000000e+03	4.100000e+03	-1.234463e-16	5.190141e-17	5.190141e-17
4.100000e+03	4.200000e+03	-1.151308e-16	1.402361e-17	1.402361e-17
4.200000e+03	4.300000e+03	-2.753371e-17	2.740895e-17	2.740895e-17
4.300000e+03	4.400000e+03	1.425647e-16	1.792877e-16	1.792877e-16
4.400000e+03	4.500000e+03	-7.787101e-18	1.001933e-17	1.001933e-17
4.500000e+03	4.600000e+03	-9.259156e-18	4.440689e-18	4.440689e-18
4.600000e+03	4.700000e+03	-6.985255e-18	1.321169e-18	1.321169e-18
4.700000e+03	4.800000e+03	-4.413044e-18	1.159948e-18	1.159948e-18
4.800000e+03	4.900000e+03	-2.016688e-18	3.809224e-19	3.809224e-19
4.900000e+03	5.000000e+03	-9.126959e-19	2.148585e-19	2.148585e-19
5.000000e+03	5.100000e+03	-6.537533e-19	1.363548e-19	1.363548e-19
5.100000e+03	5.200000e+03	-3.096681e-19	4.196227e-20	4.196227e-20
5.200000e+03	5.300000e+03	-9.079294e-20	2.376158e-20	2.376158e-20
5.300000e+03	5.400000e+03	-5.232227e-20	1.510209e-20	1.510209e-20
5.400000e+03	5.500000e+03	-1.986756e-20	9.732074e-21	9.732074e-21
5.500000e+03	5.600000e+03	-1.089375e-20	1.652113e-21	1.652113e-21
5.600000e+03	5.700000e+03	-4.589755e-21	7.963452e-22	7.963452e-22
5.700000e+03	5.800000e+03	-1.138491e-21	3.033917e-22	3.033917e-22
5.800000e+03	5.900000e+03	-3.165293e-22	6.701925e-23	6.701925e-23
5.900000e+03	6.000000e+03	-7.954431e-23	1.933506e-23	1.933506e-23
6.000000e+03	6.100000e+03	-1.006287e-23	4.832327e-24	4.832327e-24
6.100000e+03	6.200000e+03	-2.489256e-24	8.564509e-25	8.564509e-25
6.200000e+03	6.300000e+03	-1.131390e-25	6.336890e-26	6.336890e-26
6.300000e+03	6.400000e+03	4.060928e-28	7.036919e-28	7.036919e-28
6.400000e+03	6.500000e+03	-7.710645e-31	6.398630e-31	6.398630e-31
6.500000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+03	8.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+03	8.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+03	8.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+03	8.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+03	8.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+03	8.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+03	8.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+03	8.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+03	8.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+03	9.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+03	9.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+03	9.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+03	9.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+03	9.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+03	9.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+03	9.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+03	9.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+03	9.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+03	9.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.010000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+04	1.020000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+04	1.030000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.050000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.070000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.090000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.110000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.130000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.150000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.170000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.190000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.210000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.230000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.250000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.270000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.290000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/eno/Projects/diboson_nloqcdew/production/fixed_order_validation/comparisons/default/custom-plots/external_analysis_output/new_ew_0j/ew_mz.yoda/SS_ZZ_2e2mu_J30pT/Zee_pT
ErrorBars=1
LegendOrder=0
LineColor={[rgb]{0.7333333333333333,0.7333333333333333,0.7333333333333333}}
LineStyle=solid
LineWidth=1.3pt
Name=nlo
Path=//Users/eno/Projects/diboson_nloqcdew/production/fixed_order_validation/comparisons/default/custom-plots/external_analysis_output/new_ew_0j/ew_mz.yoda/SS_ZZ_2e2mu_J30pT/Zee_pT
Title=NLO EW $\alpha(m_Z)$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+02	7.636821e-05	4.127298e-08	4.127298e-08
1.000000e+02	2.000000e+02	9.753661e-06	6.598037e-09	6.598037e-09
2.000000e+02	3.000000e+02	1.460878e-06	2.068311e-09	2.068311e-09
3.000000e+02	4.000000e+02	3.372137e-07	1.013346e-09	1.013346e-09
4.000000e+02	5.000000e+02	9.759618e-08	7.115260e-10	7.115260e-10
5.000000e+02	6.000000e+02	3.295102e-08	7.075655e-10	7.075655e-10
6.000000e+02	7.000000e+02	1.253835e-08	2.036867e-10	2.036867e-10
7.000000e+02	8.000000e+02	4.972271e-09	1.089322e-10	1.089322e-10
8.000000e+02	9.000000e+02	2.185926e-09	7.200941e-11	7.200941e-11
9.000000e+02	1.000000e+03	8.829699e-10	5.060280e-11	5.060280e-11
1.000000e+03	1.100000e+03	4.257733e-10	2.443741e-11	2.443741e-11
1.100000e+03	1.200000e+03	1.928103e-10	1.830263e-11	1.830263e-11
1.200000e+03	1.300000e+03	1.117168e-10	1.093951e-11	1.093951e-11
1.300000e+03	1.400000e+03	4.074859e-11	8.414253e-12	8.414253e-12
1.400000e+03	1.500000e+03	1.997605e-11	6.028594e-12	6.028594e-12
1.500000e+03	1.600000e+03	1.183674e-11	3.434868e-12	3.434868e-12
1.600000e+03	1.700000e+03	7.446962e-12	1.473843e-12	1.473843e-12
1.700000e+03	1.800000e+03	3.108409e-12	1.060215e-12	1.060215e-12
1.800000e+03	1.900000e+03	-7.810706e-13	9.893569e-13	9.893569e-13
1.900000e+03	2.000000e+03	5.131757e-13	3.023797e-13	3.023797e-13
2.000000e+03	2.100000e+03	2.261109e-13	2.649166e-13	2.649166e-13
2.100000e+03	2.200000e+03	3.311978e-13	2.009291e-13	2.009291e-13
2.200000e+03	2.300000e+03	4.828483e-14	8.007445e-14	8.007445e-14
2.300000e+03	2.400000e+03	-3.278167e-14	5.034827e-14	5.034827e-14
2.400000e+03	2.500000e+03	1.722144e-14	2.947883e-14	2.947883e-14
2.500000e+03	2.600000e+03	1.302812e-15	2.477839e-14	2.477839e-14
2.600000e+03	2.700000e+03	2.910160e-14	2.423536e-14	2.423536e-14
2.700000e+03	2.800000e+03	-4.453707e-14	2.965894e-14	2.965894e-14
2.800000e+03	2.900000e+03	2.499345e-16	1.061082e-14	1.061082e-14
2.900000e+03	3.000000e+03	3.063115e-15	9.109467e-15	9.109467e-15
3.000000e+03	3.100000e+03	7.424696e-16	4.125668e-15	4.125668e-15
3.100000e+03	3.200000e+03	9.540314e-16	3.810833e-15	3.810833e-15
3.200000e+03	3.300000e+03	-4.861444e-16	4.400268e-15	4.400268e-15
3.300000e+03	3.400000e+03	1.582533e-15	1.735538e-15	1.735538e-15
3.400000e+03	3.500000e+03	-1.404897e-15	1.188637e-15	1.188637e-15
3.500000e+03	3.600000e+03	1.010089e-16	6.016538e-16	6.016538e-16
3.600000e+03	3.700000e+03	-6.908644e-16	5.315545e-16	5.315545e-16
3.700000e+03	3.800000e+03	5.331406e-17	2.716978e-16	2.716978e-16
3.800000e+03	3.900000e+03	8.926300e-16	8.890903e-16	8.890903e-16
3.900000e+03	4.000000e+03	-2.037300e-16	2.275909e-16	2.275909e-16
4.000000e+03	4.100000e+03	1.875857e-17	7.974325e-17	7.974325e-17
4.100000e+03	4.200000e+03	-1.157565e-16	1.769330e-17	1.769330e-17
4.200000e+03	4.300000e+03	-3.581213e-17	2.235760e-17	2.235760e-17
4.300000e+03	4.400000e+03	-1.016290e-18	1.911070e-17	1.911070e-17
4.400000e+03	4.500000e+03	-2.354932e-17	2.073499e-18	2.073499e-18
4.500000e+03	4.600000e+03	-9.150100e-18	2.694699e-18	2.694699e-18
4.600000e+03	4.700000e+03	-2.902720e-19	5.215364e-18	5.215364e-18
4.700000e+03	4.800000e+03	-6.138235e-18	1.764438e-18	1.764438e-18
4.800000e+03	4.900000e+03	-1.140068e-18	9.735761e-19	9.735761e-19
4.900000e+03	5.000000e+03	2.445386e-18	2.640361e-18	2.640361e-18
5.000000e+03	5.100000e+03	-5.415194e-19	1.781440e-19	1.781440e-19
5.100000e+03	5.200000e+03	-2.870187e-20	2.170287e-19	2.170287e-19
5.200000e+03	5.300000e+03	4.185831e-19	5.125675e-19	5.125675e-19
5.300000e+03	5.400000e+03	-2.344212e-20	1.692941e-19	1.692941e-19
5.400000e+03	5.500000e+03	8.832856e-20	7.734918e-20	7.734918e-20
5.500000e+03	5.600000e+03	-9.095089e-21	3.457852e-21	3.457852e-21
5.600000e+03	5.700000e+03	-5.029498e-21	8.857552e-22	8.857552e-22
5.700000e+03	5.800000e+03	-1.399418e-21	2.935765e-22	2.935765e-22
5.800000e+03	5.900000e+03	4.417764e-22	7.553815e-22	7.553815e-22
5.900000e+03	6.000000e+03	1.897891e-21	2.020594e-21	2.020594e-21
6.000000e+03	6.100000e+03	-1.182854e-23	5.418346e-24	5.418346e-24
6.100000e+03	6.200000e+03	-2.719647e-24	9.525315e-25	9.525315e-25
6.200000e+03	6.300000e+03	-1.522649e-26	1.705707e-25	1.705707e-25
6.300000e+03	6.400000e+03	4.989034e-28	7.849772e-28	7.849772e-28
6.400000e+03	6.500000e+03	-5.704058e-31	6.371275e-31	6.371275e-31
6.500000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+03	8.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+03	8.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+03	8.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+03	8.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+03	8.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+03	8.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+03	8.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+03	8.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+03	8.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+03	9.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+03	9.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+03	9.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+03	9.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+03	9.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+03	9.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+03	9.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+03	9.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+03	9.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+03	9.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.010000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+04	1.020000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+04	1.030000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.050000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.070000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.090000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.110000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.130000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.150000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.170000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.190000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.210000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.230000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.250000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.270000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.290000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/eno/Projects/diboson_nloqcdew/production/fixed_order_validation/comparisons/default/custom-plots/external_analysis_output/LO_0J/B_jj.yoda/SS_ZZ_2e2mu_J30pT/Zee_pT
ErrorBars=1
LegendOrder=4
LineColor={[rgb]{0.26666666666666666,0.4666666666666667,0.6666666666666666}}
LineStyle=solid
Name=lo_gmu_slv
Path=//Users/eno/Projects/diboson_nloqcdew/production/fixed_order_validation/comparisons/default/custom-plots/external_analysis_output/LO_0J/B_jj.yoda/SS_ZZ_2e2mu_J30pT/Zee_pT
ScaledBy=5.45942742515974564e-12
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+02	8.396357e-05	1.653408e-09	1.653408e-09
1.000000e+02	2.000000e+02	1.147080e-05	5.006446e-10	5.006446e-10
2.000000e+02	3.000000e+02	1.887281e-06	1.732195e-10	1.732195e-10
3.000000e+02	4.000000e+02	4.783575e-07	7.346554e-11	7.346554e-11
4.000000e+02	5.000000e+02	1.523919e-07	3.417552e-11	3.417552e-11
5.000000e+02	6.000000e+02	5.616550e-08	1.738453e-11	1.738453e-11
6.000000e+02	7.000000e+02	2.294351e-08	9.242506e-12	9.242506e-12
7.000000e+02	8.000000e+02	1.013828e-08	5.221939e-12	5.221939e-12
8.000000e+02	9.000000e+02	4.750777e-09	3.093173e-12	3.093173e-12
9.000000e+02	1.000000e+03	2.330997e-09	1.846397e-12	1.846397e-12
1.000000e+03	1.100000e+03	1.186327e-09	1.105623e-12	1.105623e-12
1.100000e+03	1.200000e+03	6.229590e-10	6.720765e-13	6.720765e-13
1.200000e+03	1.300000e+03	3.340031e-10	4.128132e-13	4.128132e-13
1.300000e+03	1.400000e+03	1.831828e-10	2.562174e-13	2.562174e-13
1.400000e+03	1.500000e+03	1.018437e-10	1.602939e-13	1.602939e-13
1.500000e+03	1.600000e+03	5.729684e-11	1.011139e-13	1.011139e-13
1.600000e+03	1.700000e+03	3.261652e-11	6.448681e-14	6.448681e-14
1.700000e+03	1.800000e+03	1.839051e-11	4.133575e-14	4.133575e-14
1.800000e+03	1.900000e+03	8.921344e-12	2.535742e-14	2.535742e-14
1.900000e+03	2.000000e+03	3.711318e-12	1.497025e-14	1.497025e-14
2.000000e+03	2.100000e+03	1.691419e-12	9.316097e-15	9.316097e-15
2.100000e+03	2.200000e+03	7.872193e-13	6.023325e-15	6.023325e-15
2.200000e+03	2.300000e+03	3.691921e-13	3.951630e-15	3.951630e-15
2.300000e+03	2.400000e+03	1.718056e-13	2.652784e-15	2.652784e-15
2.400000e+03	2.500000e+03	7.198863e-14	1.889904e-15	1.889904e-15
2.500000e+03	2.600000e+03	2.743963e-14	1.328114e-15	1.328114e-15
2.600000e+03	2.700000e+03	8.067330e-15	9.690838e-16	9.690838e-16
2.700000e+03	2.800000e+03	-1.247751e-15	6.909758e-16	6.909758e-16
2.800000e+03	2.900000e+03	-4.517370e-15	5.176944e-16	5.176944e-16
2.900000e+03	3.000000e+03	-5.622481e-15	3.805528e-16	3.805528e-16
3.000000e+03	3.100000e+03	-4.331235e-15	2.757695e-16	2.757695e-16
3.100000e+03	3.200000e+03	-3.881598e-15	2.075898e-16	2.075898e-16
3.200000e+03	3.300000e+03	-3.103563e-15	1.570964e-16	1.570964e-16
3.300000e+03	3.400000e+03	-2.080825e-15	1.022699e-16	1.022699e-16
3.400000e+03	3.500000e+03	-1.542037e-15	7.846234e-17	7.846234e-17
3.500000e+03	3.600000e+03	-1.149899e-15	5.855614e-17	5.855614e-17
3.600000e+03	3.700000e+03	-7.375646e-16	4.104610e-17	4.104610e-17
3.700000e+03	3.800000e+03	-5.398709e-16	2.896680e-17	2.896680e-17
3.800000e+03	3.900000e+03	-3.368510e-16	1.958696e-17	1.958696e-17
3.900000e+03	4.000000e+03	-2.348452e-16	1.368662e-17	1.368662e-17
4.000000e+03	4.100000e+03	-1.640482e-16	9.064446e-18	9.064446e-18
4.100000e+03	4.200000e+03	-1.010915e-16	7.359526e-18	7.359526e-18
4.200000e+03	4.300000e+03	-6.342838e-17	4.798912e-18	4.798912e-18
4.300000e+03	4.400000e+03	-3.354373e-17	2.309426e-18	2.309426e-18
4.400000e+03	4.500000e+03	-2.004419e-17	1.491714e-18	1.491714e-18
4.500000e+03	4.600000e+03	-1.202581e-17	1.079565e-18	1.079565e-18
4.600000e+03	4.700000e+03	-7.323372e-18	6.186872e-19	6.186872e-19
4.700000e+03	4.800000e+03	-4.180008e-18	4.818688e-19	4.818688e-19
4.800000e+03	4.900000e+03	-1.850414e-18	1.645246e-19	1.645246e-19
4.900000e+03	5.000000e+03	-1.128034e-18	1.313771e-19	1.313771e-19
5.000000e+03	5.100000e+03	-5.367624e-19	5.354677e-20	5.354677e-20
5.100000e+03	5.200000e+03	-3.069117e-19	3.761061e-20	3.761061e-20
5.200000e+03	5.300000e+03	-1.117406e-19	1.260762e-20	1.260762e-20
5.300000e+03	5.400000e+03	-6.645595e-20	8.122354e-21	8.122354e-21
5.400000e+03	5.500000e+03	-3.251692e-20	5.430836e-21	5.430836e-21
5.500000e+03	5.600000e+03	-1.078395e-20	1.553523e-21	1.553523e-21
5.600000e+03	5.700000e+03	-4.820941e-21	7.765839e-22	7.765839e-22
5.700000e+03	5.800000e+03	-1.322621e-21	2.566165e-22	2.566165e-22
5.800000e+03	5.900000e+03	-2.848293e-22	4.990559e-23	4.990559e-23
5.900000e+03	6.000000e+03	-7.989527e-23	1.926526e-23	1.926526e-23
6.000000e+03	6.100000e+03	-1.453826e-23	4.122473e-24	4.122473e-24
6.100000e+03	6.200000e+03	-2.433289e-24	8.542145e-25	8.542145e-25
6.200000e+03	6.300000e+03	-1.211773e-25	6.303789e-26	6.303789e-26
6.300000e+03	6.400000e+03	3.886048e-28	7.013353e-28	7.013353e-28
6.400000e+03	6.500000e+03	-2.308887e-31	5.312574e-31	5.312574e-31
6.500000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+03	8.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+03	8.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+03	8.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+03	8.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+03	8.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+03	8.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+03	8.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+03	8.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+03	8.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+03	9.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+03	9.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+03	9.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+03	9.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+03	9.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+03	9.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+03	9.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+03	9.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+03	9.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+03	9.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.010000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+04	1.020000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+04	1.030000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.050000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.070000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.090000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.110000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.130000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.150000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.170000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.190000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.210000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.230000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.250000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.270000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.290000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/eno/Projects/diboson_nloqcdew/production/fixed_order_validation/comparisons/default/custom-plots/analysis_output/lo_gmu.ewvirt_gmu_yfs.yoda/SS_ZZ_2e2mu_J30pT/Zee_pT
ErrorBars=1
LegendOrder=5
LineColor=red!90!black
LineStyle=dashed
LineWidth=1.3pt
Name=ewvirt_gmu_yfs
Path=//Users/eno/Projects/diboson_nloqcdew/production/fixed_order_validation/comparisons/default/custom-plots/analysis_output/lo_gmu.ewvirt_gmu_yfs.yoda/SS_ZZ_2e2mu_J30pT/Zee_pT
ScaledBy=3.91289149134780265e-09
Title=$\mathrm{LO}+\mathrm{EW}_\mathrm{virt} + \mathrm{YFS}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+02	7.826718e-05	2.838916e-08	2.838916e-08
1.000000e+02	2.000000e+02	1.001106e-05	8.403279e-09	8.403279e-09
2.000000e+02	3.000000e+02	1.515856e-06	2.578833e-09	2.578833e-09
3.000000e+02	4.000000e+02	3.547958e-07	9.613937e-10	9.613937e-10
4.000000e+02	5.000000e+02	1.045491e-07	4.045946e-10	4.045946e-10
5.000000e+02	6.000000e+02	3.550186e-08	1.830740e-10	1.830740e-10
6.000000e+02	7.000000e+02	1.336190e-08	8.938824e-11	8.938824e-11
7.000000e+02	8.000000e+02	5.579699e-09	4.740982e-11	4.740982e-11
8.000000e+02	9.000000e+02	2.430878e-09	2.507961e-11	2.507961e-11
9.000000e+02	1.000000e+03	1.096876e-09	1.342873e-11	1.342873e-11
1.000000e+03	1.100000e+03	5.234689e-10	7.433894e-12	7.433894e-12
1.100000e+03	1.200000e+03	2.529541e-10	4.099915e-12	4.099915e-12
1.200000e+03	1.300000e+03	1.274017e-10	2.293338e-12	2.293338e-12
1.300000e+03	1.400000e+03	6.325217e-11	1.274245e-12	1.274245e-12
1.400000e+03	1.500000e+03	3.232750e-11	7.297044e-13	7.297044e-13
1.500000e+03	1.600000e+03	1.701515e-11	4.167323e-13	4.167323e-13
1.600000e+03	1.700000e+03	8.860416e-12	2.456114e-13	2.456114e-13
1.700000e+03	1.800000e+03	4.552763e-12	1.390003e-13	1.390003e-13
1.800000e+03	1.900000e+03	1.957020e-12	7.700713e-14	7.700713e-14
1.900000e+03	2.000000e+03	8.481826e-13	4.357359e-14	4.357359e-14
2.000000e+03	2.100000e+03	3.031742e-13	2.415601e-14	2.415601e-14
2.100000e+03	2.200000e+03	1.215182e-13	1.446254e-14	1.446254e-14
2.200000e+03	2.300000e+03	5.065799e-14	8.205361e-15	8.205361e-15
2.300000e+03	2.400000e+03	2.691228e-14	5.960141e-15	5.960141e-15
2.400000e+03	2.500000e+03	4.085502e-15	3.173424e-15	3.173424e-15
2.500000e+03	2.600000e+03	-7.501731e-16	2.552749e-15	2.552749e-15
2.600000e+03	2.700000e+03	-1.093595e-15	1.535489e-15	1.535489e-15
2.700000e+03	2.800000e+03	-5.774435e-16	9.995819e-16	9.995819e-16
2.800000e+03	2.900000e+03	-3.806211e-16	7.070378e-16	7.070378e-16
2.900000e+03	3.000000e+03	-1.587481e-15	5.203763e-16	5.203763e-16
3.000000e+03	3.100000e+03	-1.222941e-15	2.998209e-16	2.998209e-16
3.100000e+03	3.200000e+03	-5.592022e-16	2.753745e-16	2.753745e-16
3.200000e+03	3.300000e+03	-6.224230e-16	2.540625e-16	2.540625e-16
3.300000e+03	3.400000e+03	-3.666938e-16	1.327482e-16	1.327482e-16
3.400000e+03	3.500000e+03	-2.356456e-16	4.370716e-17	4.370716e-17
3.500000e+03	3.600000e+03	-5.316485e-17	7.874925e-17	7.874925e-17
3.600000e+03	3.700000e+03	-6.270511e-17	5.501362e-17	5.501362e-17
3.700000e+03	3.800000e+03	-3.354191e-17	3.292279e-17	3.292279e-17
3.800000e+03	3.900000e+03	-5.649223e-17	1.228753e-17	1.228753e-17
3.900000e+03	4.000000e+03	-2.431440e-17	1.306509e-17	1.306509e-17
4.000000e+03	4.100000e+03	-1.790534e-17	1.686218e-17	1.686218e-17
4.100000e+03	4.200000e+03	-1.891714e-17	6.667247e-18	6.667247e-18
4.200000e+03	4.300000e+03	-4.017670e-18	4.072394e-18	4.072394e-18
4.300000e+03	4.400000e+03	-3.691602e-18	1.307523e-18	1.307523e-18
4.400000e+03	4.500000e+03	8.746879e-19	2.142737e-18	2.142737e-18
4.500000e+03	4.600000e+03	-1.728389e-18	6.847781e-19	6.847781e-19
4.600000e+03	4.700000e+03	-9.618373e-19	5.497816e-19	5.497816e-19
4.700000e+03	4.800000e+03	-4.644449e-19	3.188448e-19	3.188448e-19
4.800000e+03	4.900000e+03	-1.349213e-19	8.389379e-20	8.389379e-20
4.900000e+03	5.000000e+03	-8.078852e-20	4.514731e-20	4.514731e-20
5.000000e+03	5.100000e+03	-5.985754e-20	4.172578e-20	4.172578e-20
5.100000e+03	5.200000e+03	-3.639283e-20	2.320540e-20	2.320540e-20
5.200000e+03	5.300000e+03	-1.083548e-20	6.365910e-21	6.365910e-21
5.300000e+03	5.400000e+03	1.114474e-21	2.884961e-21	2.884961e-21
5.400000e+03	5.500000e+03	-1.276550e-21	1.435994e-21	1.435994e-21
5.500000e+03	5.600000e+03	-1.846836e-22	1.031512e-22	1.031512e-22
5.600000e+03	5.700000e+03	-3.541714e-22	1.832870e-22	1.832870e-22
5.700000e+03	5.800000e+03	3.079658e-22	2.041528e-22	2.041528e-22
5.800000e+03	5.900000e+03	2.673501e-22	2.407967e-22	2.407967e-22
5.900000e+03	6.000000e+03	1.476617e-22	1.516233e-22	1.516233e-22
6.000000e+03	6.100000e+03	1.062257e-24	4.942941e-25	4.942941e-25
6.100000e+03	6.200000e+03	4.205970e-25	3.936717e-25	3.936717e-25
6.200000e+03	6.300000e+03	1.745094e-27	1.111835e-27	1.111835e-27
6.300000e+03	6.400000e+03	8.551789e-29	3.603856e-28	3.603856e-28
6.400000e+03	6.500000e+03	3.981837e-31	3.961072e-31	3.961072e-31
6.500000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+03	8.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+03	8.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+03	8.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+03	8.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+03	8.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+03	8.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+03	8.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+03	8.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+03	8.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+03	9.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+03	9.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+03	9.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+03	9.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+03	9.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+03	9.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+03	9.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+03	9.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+03	9.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+03	9.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.010000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+04	1.020000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+04	1.030000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.050000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.070000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.090000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.110000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.130000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.150000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.170000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.190000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.210000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.230000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.250000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.270000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.290000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/eno/Projects/diboson_nloqcdew/production/fixed_order_validation/comparisons/default/custom-plots/analysis_output/ewsuda_lo_gmu.ewsud_gmu_yfs.EWSudKFac.yoda/SS_ZZ_2e2mu_J30pT/Zee_pT
ErrorBars=1
LegendOrder=6
LineColor={[rgb]{0.13333333333333333,0.5333333333333333,0.2}}
LineStyle=dotted
LineWidth=1.3pt
Name=ewsud_gmu_yfsEWSudKFac
Path=//Users/eno/Projects/diboson_nloqcdew/production/fixed_order_validation/comparisons/default/custom-plots/analysis_output/ewsuda_lo_gmu.ewsud_gmu_yfs.EWSudKFac.yoda/SS_ZZ_2e2mu_J30pT/Zee_pT
ScaledBy=1.87969369383743091e-09
Title=$\mathrm{LO}+\mathrm{EW}_\mathrm{sud} + \mathrm{YFS}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+02	7.857637e-05	2.005024e-08	2.005024e-08
1.000000e+02	2.000000e+02	1.022015e-05	6.012429e-09	6.012429e-09
2.000000e+02	3.000000e+02	1.576971e-06	1.781654e-09	1.781654e-09
3.000000e+02	4.000000e+02	3.730508e-07	6.531912e-10	6.531912e-10
4.000000e+02	5.000000e+02	1.111222e-07	2.736493e-10	2.736493e-10
5.000000e+02	6.000000e+02	3.848214e-08	1.272599e-10	1.272599e-10
6.000000e+02	7.000000e+02	1.468977e-08	6.319463e-11	6.319463e-11
7.000000e+02	8.000000e+02	6.158900e-09	3.424954e-11	3.424954e-11
8.000000e+02	9.000000e+02	2.731170e-09	1.921114e-11	1.921114e-11
9.000000e+02	1.000000e+03	1.253615e-09	1.035540e-11	1.035540e-11
1.000000e+03	1.100000e+03	6.002968e-10	5.775231e-12	5.775231e-12
1.100000e+03	1.200000e+03	2.933403e-10	3.285287e-12	3.285287e-12
1.200000e+03	1.300000e+03	1.465153e-10	1.823488e-12	1.823488e-12
1.300000e+03	1.400000e+03	7.773451e-11	1.122683e-12	1.122683e-12
1.400000e+03	1.500000e+03	4.072001e-11	6.530005e-13	6.530005e-13
1.500000e+03	1.600000e+03	2.174315e-11	3.884679e-13	3.884679e-13
1.600000e+03	1.700000e+03	1.189318e-11	2.410265e-13	2.410265e-13
1.700000e+03	1.800000e+03	6.373617e-12	1.496966e-13	1.496966e-13
1.800000e+03	1.900000e+03	2.968469e-12	8.327251e-14	8.327251e-14
1.900000e+03	2.000000e+03	1.272106e-12	5.391777e-14	5.391777e-14
2.000000e+03	2.100000e+03	5.652972e-13	3.079591e-14	3.079591e-14
2.100000e+03	2.200000e+03	2.235238e-13	1.879079e-14	1.879079e-14
2.200000e+03	2.300000e+03	1.221081e-13	1.156186e-14	1.156186e-14
2.300000e+03	2.400000e+03	5.921636e-14	8.443367e-15	8.443367e-15
2.400000e+03	2.500000e+03	1.848401e-14	4.552469e-15	4.552469e-15
2.500000e+03	2.600000e+03	7.447286e-15	3.049437e-15	3.049437e-15
2.600000e+03	2.700000e+03	1.273640e-15	2.622480e-15	2.622480e-15
2.700000e+03	2.800000e+03	6.129802e-16	1.680701e-15	1.680701e-15
2.800000e+03	2.900000e+03	-1.200507e-16	1.077447e-15	1.077447e-15
2.900000e+03	3.000000e+03	-2.940701e-15	1.023469e-15	1.023469e-15
3.000000e+03	3.100000e+03	-2.170673e-15	6.227242e-16	6.227242e-16
3.100000e+03	3.200000e+03	-1.062351e-15	4.148372e-16	4.148372e-16
3.200000e+03	3.300000e+03	-1.220447e-15	4.815930e-16	4.815930e-16
3.300000e+03	3.400000e+03	-7.259132e-16	1.736007e-16	1.736007e-16
3.400000e+03	3.500000e+03	-3.020180e-16	1.394350e-16	1.394350e-16
3.500000e+03	3.600000e+03	-1.995353e-16	7.729971e-17	7.729971e-17
3.600000e+03	3.700000e+03	-3.220892e-16	1.198947e-16	1.198947e-16
3.700000e+03	3.800000e+03	-1.883981e-16	8.349098e-17	8.349098e-17
3.800000e+03	3.900000e+03	-1.104413e-16	3.662275e-17	3.662275e-17
3.900000e+03	4.000000e+03	-5.060491e-17	2.062046e-17	2.062046e-17
4.000000e+03	4.100000e+03	-7.441774e-17	2.586225e-17	2.586225e-17
4.100000e+03	4.200000e+03	-6.489598e-18	3.264981e-18	3.264981e-18
4.200000e+03	4.300000e+03	-2.363147e-17	1.100165e-17	1.100165e-17
4.300000e+03	4.400000e+03	-1.197030e-17	1.032393e-17	1.032393e-17
4.400000e+03	4.500000e+03	-3.737812e-18	1.750406e-18	1.750406e-18
4.500000e+03	4.600000e+03	-1.605986e-18	1.103247e-18	1.103247e-18
4.600000e+03	4.700000e+03	-2.887154e-18	9.843128e-19	9.843128e-19
4.700000e+03	4.800000e+03	-9.004609e-19	9.354425e-19	9.354425e-19
4.800000e+03	4.900000e+03	-1.749536e-19	4.768682e-19	4.768682e-19
4.900000e+03	5.000000e+03	-1.565926e-19	1.047444e-19	1.047444e-19
5.000000e+03	5.100000e+03	-1.286179e-19	6.474629e-20	6.474629e-20
5.100000e+03	5.200000e+03	-8.207107e-20	3.883246e-20	3.883246e-20
5.200000e+03	5.300000e+03	-1.768703e-20	7.262766e-21	7.262766e-21
5.300000e+03	5.400000e+03	-5.940038e-21	2.134510e-21	2.134510e-21
5.400000e+03	5.500000e+03	-4.560787e-21	2.305461e-21	2.305461e-21
5.500000e+03	5.600000e+03	8.744072e-22	1.671005e-21	1.671005e-21
5.600000e+03	5.700000e+03	-4.636142e-22	1.353838e-21	1.353838e-21
5.700000e+03	5.800000e+03	3.415533e-24	3.261343e-23	3.261343e-23
5.800000e+03	5.900000e+03	3.000838e-24	7.255962e-23	7.255962e-23
5.900000e+03	6.000000e+03	-2.501761e-24	1.878232e-24	1.878232e-24
6.000000e+03	6.100000e+03	-3.333231e-24	3.851993e-24	3.851993e-24
6.100000e+03	6.200000e+03	-9.415097e-27	7.289003e-26	7.289003e-26
6.200000e+03	6.300000e+03	1.382556e-26	9.885928e-27	9.885928e-27
6.300000e+03	6.400000e+03	2.134372e-28	2.517677e-28	2.517677e-28
6.400000e+03	6.500000e+03	1.736571e-32	2.123823e-32	2.123823e-32
6.500000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+03	8.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+03	8.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+03	8.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+03	8.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+03	8.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+03	8.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+03	8.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+03	8.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+03	8.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+03	9.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+03	9.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+03	9.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+03	9.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+03	9.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+03	9.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+03	9.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+03	9.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+03	9.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+03	9.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.010000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+04	1.020000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+04	1.030000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.050000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.070000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.090000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.110000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.130000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.150000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.170000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.190000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.210000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.230000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.250000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.270000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.290000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/eno/Projects/diboson_nloqcdew/production/fixed_order_validation/comparisons/default/custom-plots/analysis_output/ewsuda_lo_gmu.ewsud_gmu_yfs.EWSudKFacExp.yoda/SS_ZZ_2e2mu_J30pT/Zee_pT
ErrorBars=1
LegendOrder=7
LineColor={[rgb]{0.13333333333333333,0.5333333333333333,0.2}}
LineDash=3pt 3pt 0.8pt 3pt 0.8pt 3pt
LineStyle=dashed
LineWidth=1.3pt
Name=ewsud_gmu_yfsEWSudKFacExp
Path=//Users/eno/Projects/diboson_nloqcdew/production/fixed_order_validation/comparisons/default/custom-plots/analysis_output/ewsuda_lo_gmu.ewsud_gmu_yfs.EWSudKFacExp.yoda/SS_ZZ_2e2mu_J30pT/Zee_pT
ScaledBy=1.87969369383743091e-09
Title=$\mathrm{LO}+\mathrm{EW}_\mathrm{sud}^\mathrm{exp} + \mathrm{YFS}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+02	7.861325e-05	2.005907e-08	2.005907e-08
1.000000e+02	2.000000e+02	1.024594e-05	6.026764e-09	6.026764e-09
2.000000e+02	3.000000e+02	1.591892e-06	1.797839e-09	1.797839e-09
3.000000e+02	4.000000e+02	3.808697e-07	6.665078e-10	6.665078e-10
4.000000e+02	5.000000e+02	1.151351e-07	2.833076e-10	2.833076e-10
5.000000e+02	6.000000e+02	4.056305e-08	1.339596e-10	1.339596e-10
6.000000e+02	7.000000e+02	1.578671e-08	6.779088e-11	6.779088e-11
7.000000e+02	8.000000e+02	6.763983e-09	3.756186e-11	3.756186e-11
8.000000e+02	9.000000e+02	3.068214e-09	2.144648e-11	2.144648e-11
9.000000e+02	1.000000e+03	1.444178e-09	1.186255e-11	1.186255e-11
1.000000e+03	1.100000e+03	7.104092e-10	6.802309e-12	6.802309e-12
1.100000e+03	1.200000e+03	3.567250e-10	3.944158e-12	3.944158e-12
1.200000e+03	1.300000e+03	1.839488e-10	2.264928e-12	2.264928e-12
1.300000e+03	1.400000e+03	1.007645e-10	1.415696e-12	1.415696e-12
1.400000e+03	1.500000e+03	5.463023e-11	8.576389e-13	8.576389e-13
1.500000e+03	1.600000e+03	2.993168e-11	5.143440e-13	5.143440e-13
1.600000e+03	1.700000e+03	1.701990e-11	3.279785e-13	3.279785e-13
1.700000e+03	1.800000e+03	9.314613e-12	2.042307e-13	2.042307e-13
1.800000e+03	1.900000e+03	4.498006e-12	1.200478e-13	1.200478e-13
1.900000e+03	2.000000e+03	1.950499e-12	7.510129e-14	7.510129e-14
2.000000e+03	2.100000e+03	8.505116e-13	4.407283e-14	4.407283e-14
2.100000e+03	2.200000e+03	3.796082e-13	2.710271e-14	2.710271e-14
2.200000e+03	2.300000e+03	1.876230e-13	1.671224e-14	1.671224e-14
2.300000e+03	2.400000e+03	9.132022e-14	1.148510e-14	1.148510e-14
2.400000e+03	2.500000e+03	3.186741e-14	6.817972e-15	6.817972e-15
2.500000e+03	2.600000e+03	1.343279e-14	4.709841e-15	4.709841e-15
2.600000e+03	2.700000e+03	5.154039e-15	3.664394e-15	3.664394e-15
2.700000e+03	2.800000e+03	1.266863e-15	2.372357e-15	2.372357e-15
2.800000e+03	2.900000e+03	-1.205981e-15	1.595670e-15	1.595670e-15
2.900000e+03	3.000000e+03	-3.906392e-15	1.354902e-15	1.354902e-15
3.000000e+03	3.100000e+03	-3.660399e-15	8.662530e-16	8.662530e-16
3.100000e+03	3.200000e+03	-1.401106e-15	6.090161e-16	6.090161e-16
3.200000e+03	3.300000e+03	-2.173890e-15	5.765882e-16	5.765882e-16
3.300000e+03	3.400000e+03	-1.124588e-15	2.260801e-16	2.260801e-16
3.400000e+03	3.500000e+03	-6.755711e-16	1.887299e-16	1.887299e-16
3.500000e+03	3.600000e+03	-3.902727e-16	1.263077e-16	1.263077e-16
3.600000e+03	3.700000e+03	-4.434566e-16	1.383277e-16	1.383277e-16
3.700000e+03	3.800000e+03	-2.671033e-16	9.930138e-17	9.930138e-17
3.800000e+03	3.900000e+03	-1.895985e-16	4.501551e-17	4.501551e-17
3.900000e+03	4.000000e+03	-9.409494e-17	2.390145e-17	2.390145e-17
4.000000e+03	4.100000e+03	-9.987132e-17	3.072958e-17	3.072958e-17
4.100000e+03	4.200000e+03	-1.881894e-17	4.878125e-18	4.878125e-18
4.200000e+03	4.300000e+03	-4.708298e-17	1.327868e-17	1.327868e-17
4.300000e+03	4.400000e+03	-2.256873e-17	1.189379e-17	1.189379e-17
4.400000e+03	4.500000e+03	-7.829174e-18	2.075396e-18	2.075396e-18
4.500000e+03	4.600000e+03	-3.747556e-18	1.245721e-18	1.245721e-18
4.600000e+03	4.700000e+03	-4.039231e-18	1.188052e-18	1.188052e-18
4.700000e+03	4.800000e+03	-2.304403e-18	1.051277e-18	1.051277e-18
4.800000e+03	4.900000e+03	-1.616595e-18	5.066524e-19	5.066524e-19
4.900000e+03	5.000000e+03	-3.076565e-19	1.249485e-19	1.249485e-19
5.000000e+03	5.100000e+03	-1.982149e-19	7.623521e-20	7.623521e-20
5.100000e+03	5.200000e+03	-1.278018e-19	4.342821e-20	4.342821e-20
5.200000e+03	5.300000e+03	-3.249490e-20	8.812594e-21	8.812594e-21
5.300000e+03	5.400000e+03	-1.243386e-20	5.075458e-21	5.075458e-21
5.400000e+03	5.500000e+03	-7.565393e-21	3.098492e-21	3.098492e-21
5.500000e+03	5.600000e+03	-3.254230e-21	1.430234e-21	1.430234e-21
5.600000e+03	5.700000e+03	-3.479802e-21	1.779755e-21	1.779755e-21
5.700000e+03	5.800000e+03	-1.151433e-22	3.953697e-23	3.953697e-23
5.800000e+03	5.900000e+03	-9.498993e-23	4.625656e-23	4.625656e-23
5.900000e+03	6.000000e+03	-5.924316e-24	3.153074e-24	3.153074e-24
6.000000e+03	6.100000e+03	-4.479937e-24	4.624591e-24	4.624591e-24
6.100000e+03	6.200000e+03	-9.571690e-26	9.475660e-26	9.475660e-26
6.200000e+03	6.300000e+03	-1.096087e-26	1.033091e-26	1.033091e-26
6.300000e+03	6.400000e+03	-5.132234e-28	4.896164e-28	4.896164e-28
6.400000e+03	6.500000e+03	-8.734657e-33	1.164934e-32	1.164934e-32
6.500000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+03	8.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+03	8.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+03	8.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+03	8.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+03	8.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+03	8.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+03	8.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+03	8.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+03	8.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+03	9.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+03	9.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+03	9.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+03	9.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+03	9.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+03	9.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+03	9.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+03	9.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+03	9.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+03	9.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.010000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+04	1.020000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+04	1.030000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.050000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.070000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.090000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.110000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.130000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.150000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.170000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.190000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.210000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.230000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.250000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.270000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.290000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/eno/Projects/diboson_nloqcdew/production/fixed_order_validation/comparisons/default/custom-plots/combined_analysis_output/global.nlo_nnl_matched_gmu.yoda/SS_ZZ_2e2mu_J30pT/Zee_pT
ErrorBars=1
LegendOrder=8
LineColor=orange!90!black
LineStyle=solid
LineWidth=1.3pt
Name=nlo_nnl_matched_gmu
Path=//Users/eno/Projects/diboson_nloqcdew/production/fixed_order_validation/comparisons/default/custom-plots/combined_analysis_output/global.nlo_nnl_matched_gmu.yoda/SS_ZZ_2e2mu_J30pT/Zee_pT
Title=NLO $\mathrm{EW}+\mathrm{NLL}$ EW$_\mathrm{sud}^\mathrm{exp}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+02	7.922869e-05	2.939949e-08	2.939949e-08
1.000000e+02	2.000000e+02	1.025474e-05	6.976259e-09	6.976259e-09
2.000000e+02	3.000000e+02	1.570757e-06	2.203410e-09	2.203410e-09
3.000000e+02	4.000000e+02	3.733600e-07	1.096398e-09	1.096398e-09
4.000000e+02	5.000000e+02	1.112444e-07	6.038950e-10	6.038950e-10
5.000000e+02	6.000000e+02	3.997157e-08	5.338481e-10	5.338481e-10
6.000000e+02	7.000000e+02	1.538827e-08	2.392478e-10	2.392478e-10
7.000000e+02	8.000000e+02	6.473631e-09	1.168946e-10	1.168946e-10
8.000000e+02	9.000000e+02	2.908107e-09	9.020918e-11	9.020918e-11
9.000000e+02	1.000000e+03	1.243042e-09	6.545398e-11	6.545398e-11
1.000000e+03	1.100000e+03	6.775678e-10	2.947560e-11	2.947560e-11
1.100000e+03	1.200000e+03	3.215202e-10	2.563296e-11	2.563296e-11
1.200000e+03	1.300000e+03	1.703455e-10	1.055965e-11	1.055965e-11
1.300000e+03	1.400000e+03	9.175067e-11	7.355638e-12	7.355638e-12
1.400000e+03	1.500000e+03	4.415316e-11	8.791991e-12	8.791991e-12
1.500000e+03	1.600000e+03	2.142565e-11	4.703818e-12	4.703818e-12
1.600000e+03	1.700000e+03	1.422524e-11	1.456876e-12	1.456876e-12
1.700000e+03	1.800000e+03	8.945612e-12	1.496187e-12	1.496187e-12
1.800000e+03	1.900000e+03	2.365912e-12	1.360538e-12	1.360538e-12
1.900000e+03	2.000000e+03	2.501401e-12	4.101297e-13	4.101297e-13
2.000000e+03	2.100000e+03	1.173216e-12	4.293829e-13	4.293829e-13
2.100000e+03	2.200000e+03	6.612174e-13	3.019340e-13	3.019340e-13
2.200000e+03	2.300000e+03	9.278331e-14	1.148850e-13	1.148850e-13
2.300000e+03	2.400000e+03	3.907217e-14	7.691610e-14	7.691610e-14
2.400000e+03	2.500000e+03	6.399139e-14	6.799241e-14	6.799241e-14
2.500000e+03	2.600000e+03	8.360622e-15	3.150690e-14	3.150690e-14
2.600000e+03	2.700000e+03	8.709919e-15	1.804829e-14	1.804829e-14
2.700000e+03	2.800000e+03	-3.768170e-14	3.691139e-14	3.691139e-14
2.800000e+03	2.900000e+03	-5.090836e-15	6.995211e-15	6.995211e-15
2.900000e+03	3.000000e+03	7.779682e-15	1.466250e-14	1.466250e-14
3.000000e+03	3.100000e+03	-4.545939e-15	4.968053e-15	4.968053e-15
3.100000e+03	3.200000e+03	9.132540e-16	4.799938e-15	4.799938e-15
3.200000e+03	3.300000e+03	-3.188326e-15	2.497996e-15	2.497996e-15
3.300000e+03	3.400000e+03	2.688196e-15	4.835128e-15	4.835128e-15
3.400000e+03	3.500000e+03	-4.048007e-15	1.344465e-15	1.344465e-15
3.500000e+03	3.600000e+03	3.145366e-16	1.434728e-15	1.434728e-15
3.600000e+03	3.700000e+03	-4.145950e-17	1.069604e-15	1.069604e-15
3.700000e+03	3.800000e+03	-3.696769e-16	3.060908e-16	3.060908e-16
3.800000e+03	3.900000e+03	2.907585e-16	3.829224e-16	3.829224e-16
3.900000e+03	4.000000e+03	-4.123195e-16	7.343194e-17	7.343194e-17
4.000000e+03	4.100000e+03	-1.488999e-16	5.244188e-17	5.244188e-17
4.100000e+03	4.200000e+03	-1.274602e-16	1.498555e-17	1.498555e-17
4.200000e+03	4.300000e+03	-5.098520e-17	2.852782e-17	2.852782e-17
4.300000e+03	4.400000e+03	1.319663e-16	1.793538e-16	1.793538e-16
4.400000e+03	4.500000e+03	-1.187846e-17	1.006645e-17	1.006645e-17
4.500000e+03	4.600000e+03	-1.140072e-17	4.524019e-18	4.524019e-18
4.600000e+03	4.700000e+03	-8.137333e-18	1.352680e-18	1.352680e-18
4.700000e+03	4.800000e+03	-5.816986e-18	1.285907e-18	1.285907e-18
4.800000e+03	4.900000e+03	-3.458329e-18	5.886228e-19	5.886228e-19
4.900000e+03	5.000000e+03	-1.063760e-18	2.214095e-19	2.214095e-19
5.000000e+03	5.100000e+03	-7.233503e-19	1.379523e-19	1.379523e-19
5.100000e+03	5.200000e+03	-3.553989e-19	4.380910e-20	4.380910e-20
5.200000e+03	5.300000e+03	-1.056008e-19	2.413331e-20	2.413331e-20
5.300000e+03	5.400000e+03	-5.881610e-20	1.541634e-20	1.541634e-20
5.400000e+03	5.500000e+03	-2.287217e-20	9.793672e-21	9.793672e-21
5.500000e+03	5.600000e+03	-1.502239e-20	2.915311e-21	2.915311e-21
5.600000e+03	5.700000e+03	-7.605943e-21	1.742331e-21	1.742331e-21
5.700000e+03	5.800000e+03	-1.257050e-21	3.060032e-22	3.060032e-22
5.800000e+03	5.900000e+03	-4.145201e-22	9.765999e-23	9.765999e-23
5.900000e+03	6.000000e+03	-8.296688e-23	1.943005e-23	1.943005e-23
6.000000e+03	6.100000e+03	-1.120957e-23	4.911781e-24	4.911781e-24
6.100000e+03	6.200000e+03	-2.575558e-24	8.586226e-25	8.586226e-25
6.200000e+03	6.300000e+03	-1.379254e-25	6.624892e-26	6.624892e-26
6.300000e+03	6.400000e+03	-3.205678e-28	1.155835e-27	1.155835e-27
6.400000e+03	6.500000e+03	-7.971648e-31	6.406501e-31	6.406501e-31
6.500000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+03	8.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+03	8.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+03	8.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+03	8.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+03	8.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+03	8.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+03	8.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+03	8.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+03	8.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+03	9.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+03	9.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+03	9.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+03	9.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+03	9.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+03	9.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+03	9.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+03	9.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+03	9.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+03	9.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+03	1.000000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+04	1.010000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+04	1.020000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+04	1.030000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+04	1.040000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+04	1.050000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+04	1.060000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+04	1.070000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+04	1.080000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+04	1.090000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+04	1.100000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+04	1.110000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+04	1.120000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+04	1.130000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+04	1.140000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+04	1.150000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+04	1.160000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+04	1.170000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+04	1.180000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+04	1.190000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+04	1.200000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+04	1.210000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+04	1.220000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+04	1.230000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+04	1.240000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+04	1.250000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+04	1.260000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+04	1.270000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+04	1.280000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+04	1.290000e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+04	1.300000e+04	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> plots/EWCorrections/jet1_pT.dat <==
# BEGIN PLOT
RatioPlot1YLabel=$\sigma$/$\sigma^{\mathrm{\textsc{MePs@Nlo}}}_{\mathrm{QCD}}$
Legend1XPos=0.45
Legend1YPos=0.9
Legend2XPos=0.55
Legend2YPos=0.8
Rebin=2
DrawOnly=qcd_sv ewvirt_mul_highstats ewsud_highstats ewsud_exp_rescaled_using_mepslo_highstats
RatioPlot1YSize=3
Title=$pp\to e^+e^-\mu^+\mu^-+\text{jets}$, $\sqrt{s}=13\,\mathrm{TeV}$
RatioPlot1=1
YLabel=$\text{d}\sigma/\text{d}p_{\text T,j_1}$ [fb/GeV]
Legend1XPos=0.45
RatioPlot1YMax=1.499
LogY=1
RatioPlotYLabel=$\sigma$/$\sigma^{\mathrm{MEPS@NLO}}_{\mathrm{QCD}}$
Scale=1e3
RatioPlot1YMin=0.501
Legend2=1
RatioPlot=0
YMin=1.001e-6
RatioPlot1DrawOnly=qcd_sv ewvirt_mul_highstats ewsud_highstats ewsud_exp_rescaled_using_mepslo_highstats
Legend1=1
Legend2EntrySeparation=0.2
YMax=1e-1
XLabel=$p_{\text T,j_1}$ [GeV]
Legend1EntrySeparation=0.2
RightMargin=0.5
RatioPlot1YMajorTickMarks=20
Legend=0
Legend1Only=qcd_sv
Legend2Only=ewvirt_mul_highstats ewsud_highstats ewsud_exp_rescaled_using_mepslo_highstats
RatioPlot1Reference=qcd_sv
# END PLOT


# BEGIN SPECIAL /SS_ZZ_2e2mu_J30pT/jet1_pT
Location=MainPlot
\rput[bl]{-90}(1.01,1.00){\textsc{Sherpa+OpenLoops/Recola}}
# END SPECIAL

# BEGIN HISTO1D //Users/eno/Projects/diboson_nloqcdew/production/mepsnlo.v2/combined_analysis_output/global.qcd_sv.yoda/SS_ZZ_2e2mu_J30pT/jet1_pT
ErrorBandColor={[rgb]{0.8666666666666667,0.8666666666666667,0.8666666666666667}}
ErrorBands=1
ErrorTubes=1
ErrorBars=0
LineColor={[rgb]{0.26666666666666666,0.4666666666666667,0.6666666666666666}}
LineStyle=solid
LineWidth=1.3pt
Name=qcd_sv
Path=//Users/eno/Projects/diboson_nloqcdew/production/mepsnlo.v2/combined_analysis_output/global.qcd_sv.yoda/SS_ZZ_2e2mu_J30pT/jet1_pT
Title=\textsc{MePs@Nlo} $\mathrm{QCD} + \mathrm{YFS}$
# xlow	 xhigh	 val	 errminus	 errplus
3.000000e+01	7.850000e+01	5.438701e-05	2.149629e-06	4.654990e-06
7.850000e+01	1.270000e+02	1.651210e-05	1.264687e-06	1.961212e-06
1.270000e+02	1.755000e+02	6.957569e-06	6.370722e-07	9.766021e-07
1.755000e+02	2.240000e+02	3.320363e-06	3.385567e-07	4.911732e-07
2.240000e+02	2.725000e+02	1.734092e-06	1.884175e-07	2.450291e-07
2.725000e+02	3.210000e+02	9.567386e-07	1.108002e-07	1.592254e-07
3.210000e+02	3.695000e+02	5.580064e-07	6.503155e-08	9.427773e-08
3.695000e+02	4.180000e+02	3.399548e-07	4.243299e-08	6.191320e-08
4.180000e+02	4.665000e+02	2.152856e-07	2.799076e-08	4.322124e-08
4.665000e+02	5.150000e+02	1.358689e-07	1.875462e-08	2.653862e-08
5.150000e+02	5.635000e+02	9.018039e-08	1.303338e-08	1.758726e-08
5.635000e+02	6.120000e+02	6.382965e-08	9.650701e-09	1.324652e-08
6.120000e+02	6.605000e+02	4.326336e-08	7.094825e-09	9.196557e-09
6.605000e+02	7.090000e+02	3.194245e-08	5.579134e-09	7.351175e-09
7.090000e+02	7.575000e+02	2.342138e-08	3.846043e-09	5.928165e-09
7.575000e+02	8.060000e+02	1.743059e-08	3.335260e-09	4.987181e-09
8.060000e+02	8.545000e+02	1.139870e-08	1.877313e-09	3.252408e-09
8.545000e+02	9.030000e+02	8.967091e-09	2.048313e-09	2.323932e-09
9.030000e+02	9.515000e+02	6.583757e-09	1.175429e-09	2.383472e-09
9.515000e+02	1.000000e+03	4.807338e-09	9.188804e-10	1.277249e-09
# END HISTO1D


# BEGIN HISTO1D //Users/eno/Projects/diboson_nloqcdew/production/mepsnlo.v2/combined_analysis_output/global.ewvirt_mul_highstats.yoda/SS_ZZ_2e2mu_J30pT/jet1_pT
ErrorBars=1
LineColor=red!90!black
LineStyle=dashed
LineWidth=1.3pt
Name=ewvirt_mul_highstats
Path=//Users/eno/Projects/diboson_nloqcdew/production/mepsnlo.v2/combined_analysis_output/global.ewvirt_mul_highstats.yoda/SS_ZZ_2e2mu_J30pT/jet1_pT
Title=${}\times \mathrm{EW}_\mathrm{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
3.000000e+01	7.850000e+01	5.222586e-05	1.077042e-07	1.077042e-07
7.850000e+01	1.270000e+02	1.570239e-05	3.582278e-08	3.582278e-08
1.270000e+02	1.755000e+02	6.529146e-06	1.987492e-08	1.987492e-08
1.755000e+02	2.240000e+02	3.064547e-06	1.071047e-08	1.071047e-08
2.240000e+02	2.725000e+02	1.578372e-06	6.918080e-09	6.918080e-09
2.725000e+02	3.210000e+02	8.582379e-07	5.384479e-09	5.384479e-09
3.210000e+02	3.695000e+02	4.947177e-07	3.385954e-09	3.385954e-09
3.695000e+02	4.180000e+02	3.100597e-07	3.127973e-09	3.127973e-09
4.180000e+02	4.665000e+02	1.886032e-07	2.533042e-09	2.533042e-09
4.665000e+02	5.150000e+02	1.181666e-07	1.395313e-09	1.395313e-09
5.150000e+02	5.635000e+02	7.824802e-08	1.544430e-09	1.544430e-09
5.635000e+02	6.120000e+02	5.481244e-08	1.128619e-09	1.128619e-09
6.120000e+02	6.605000e+02	3.771976e-08	1.127829e-09	1.127829e-09
6.605000e+02	7.090000e+02	2.732335e-08	7.960455e-10	7.960455e-10
7.090000e+02	7.575000e+02	1.986943e-08	8.961768e-10	8.961768e-10
7.575000e+02	8.060000e+02	1.507976e-08	6.451896e-10	6.451896e-10
8.060000e+02	8.545000e+02	9.872538e-09	4.136811e-10	4.136811e-10
8.545000e+02	9.030000e+02	7.864097e-09	4.855141e-10	4.855141e-10
9.030000e+02	9.515000e+02	5.802425e-09	2.265596e-10	2.265596e-10
9.515000e+02	1.000000e+03	4.112442e-09	2.862558e-10	2.862558e-10
# END HISTO1D


# BEGIN HISTO1D //Users/eno/Projects/diboson_nloqcdew/production/mepsnlo.v2/combined_analysis_output/global.ewsud_highstats.yoda/SS_ZZ_2e2mu_J30pT/jet1_pT
ErrorBars=1
LineColor={[rgb]{0.13333333333333333,0.5333333333333333,0.2}}
LineStyle=dotted
LineWidth=1.3pt
Name=ewsud_highstats
Path=//Users/eno/Projects/diboson_nloqcdew/production/mepsnlo.v2/combined_analysis_output/global.ewsud_highstats.yoda/SS_ZZ_2e2mu_J30pT/jet1_pT
Title=${}\times \mathrm{EW}_\mathrm{sud}$
# xlow	 xhigh	 val	 errminus	 errplus
3.000000e+01	7.850000e+01	5.248916e-05	1.082472e-07	1.082472e-07
7.850000e+01	1.270000e+02	1.553040e-05	3.543040e-08	3.543040e-08
1.270000e+02	1.755000e+02	6.475445e-06	1.971145e-08	1.971145e-08
1.755000e+02	2.240000e+02	3.046468e-06	1.064728e-08	1.064728e-08
2.240000e+02	2.725000e+02	1.557710e-06	6.827520e-09	6.827520e-09
2.725000e+02	3.210000e+02	8.582400e-07	5.384493e-09	5.384493e-09
3.210000e+02	3.695000e+02	4.902083e-07	3.355091e-09	3.355091e-09
3.695000e+02	4.180000e+02	2.987524e-07	3.013901e-09	3.013901e-09
4.180000e+02	4.665000e+02	1.865356e-07	2.505275e-09	2.505275e-09
4.665000e+02	5.150000e+02	1.147433e-07	1.354890e-09	1.354890e-09
5.150000e+02	5.635000e+02	7.880049e-08	1.555334e-09	1.555334e-09
5.635000e+02	6.120000e+02	5.226958e-08	1.076260e-09	1.076260e-09
6.120000e+02	6.605000e+02	3.452773e-08	1.032387e-09	1.032387e-09
6.605000e+02	7.090000e+02	2.529740e-08	7.370209e-10	7.370209e-10
7.090000e+02	7.575000e+02	1.801406e-08	8.124932e-10	8.124932e-10
7.575000e+02	8.060000e+02	1.445367e-08	6.184024e-10	6.184024e-10
8.060000e+02	8.545000e+02	8.819282e-09	3.695474e-10	3.695474e-10
8.545000e+02	9.030000e+02	6.805616e-09	4.201656e-10	4.201656e-10
9.030000e+02	9.515000e+02	5.217800e-09	2.037325e-10	2.037325e-10
9.515000e+02	1.000000e+03	3.615038e-09	2.516329e-10	2.516329e-10
# END HISTO1D


# BEGIN HISTO1D //Users/eno/Projects/diboson_nloqcdew/production/mepsnlo.v2/combined_analysis_output/global.ewsud_exp_rescaled_using_mepslo_highstats.yoda/SS_ZZ_2e2mu_J30pT/jet1_pT
ErrorBars=1
LineColor={[rgb]{0.13333333333333333,0.5333333333333333,0.2}}
LineDash=3pt 3pt 0.8pt 3pt 0.8pt 3pt
LineStyle=dashed
LineWidth=1.3pt
Name=ewsud_exp_rescaled_using_mepslo_highstats
Path=//Users/eno/Projects/diboson_nloqcdew/production/mepsnlo.v2/combined_analysis_output/global.ewsud_exp_rescaled_using_mepslo_highstats.yoda/SS_ZZ_2e2mu_J30pT/jet1_pT
Title=${}\times \mathrm{EW}_\mathrm{sud}^\mathrm{exp}$
# xlow	 xhigh	 val	 errminus	 errplus
3.000000e+01	7.850000e+01	5.241365e-05	1.080915e-07	1.080915e-07
7.850000e+01	1.270000e+02	1.557002e-05	3.552080e-08	3.552080e-08
1.270000e+02	1.755000e+02	6.490507e-06	1.975730e-08	1.975730e-08
1.755000e+02	2.240000e+02	3.061459e-06	1.069967e-08	1.069967e-08
2.240000e+02	2.725000e+02	1.583822e-06	6.941968e-09	6.941968e-09
2.725000e+02	3.210000e+02	8.655801e-07	5.430544e-09	5.430544e-09
3.210000e+02	3.695000e+02	5.003355e-07	3.424403e-09	3.424403e-09
3.695000e+02	4.180000e+02	3.013470e-07	3.040077e-09	3.040077e-09
4.180000e+02	4.665000e+02	1.896925e-07	2.547673e-09	2.547673e-09
4.665000e+02	5.150000e+02	1.176881e-07	1.389663e-09	1.389663e-09
5.150000e+02	5.635000e+02	7.820136e-08	1.543509e-09	1.543509e-09
5.635000e+02	6.120000e+02	5.595331e-08	1.152110e-09	1.152110e-09
6.120000e+02	6.605000e+02	3.667910e-08	1.096714e-09	1.096714e-09
6.605000e+02	7.090000e+02	2.738949e-08	7.979725e-10	7.979725e-10
7.090000e+02	7.575000e+02	1.991787e-08	8.983615e-10	8.983615e-10
7.575000e+02	8.060000e+02	1.443280e-08	6.175093e-10	6.175093e-10
8.060000e+02	8.545000e+02	9.458739e-09	3.963420e-10	3.963420e-10
8.545000e+02	9.030000e+02	7.251010e-09	4.476634e-10	4.476634e-10
9.030000e+02	9.515000e+02	5.279535e-09	2.061430e-10	2.061430e-10
9.515000e+02	1.000000e+03	3.932676e-09	2.737428e-10	2.737428e-10
# END HISTO1D


# BEGIN HISTO1D //Users/eno/Projects/diboson_nloqcdew/production/mepsnlo.v2/combined_analysis_output/global.qcd_plus_li.yoda/SS_ZZ_2e2mu_J30pT/jet1_pT
ErrorBars=1
LineColor=black
LineDash=3pt 3pt 0.8pt 3pt 0.8pt 3pt
LineStyle=dashed
LineWidth=1.3pt
Name=qcd_plus_li
Path=//Users/eno/Projects/diboson_nloqcdew/production/mepsnlo.v2/combined_analysis_output/global.qcd_plus_li.yoda/SS_ZZ_2e2mu_J30pT/jet1_pT
Title=${} + {}$\textsc{MePs@Loop}$^2$
# xlow	 xhigh	 val	 errminus	 errplus
3.000000e+01	7.850000e+01	6.100605e-05	1.210346e-07	1.210346e-07
7.850000e+01	1.270000e+02	1.761920e-05	3.809586e-08	3.809586e-08
1.270000e+02	1.755000e+02	7.285242e-06	3.315506e-08	3.315506e-08
1.755000e+02	2.240000e+02	3.445417e-06	2.119634e-08	2.119634e-08
2.240000e+02	2.725000e+02	1.777286e-06	7.611670e-09	7.611670e-09
2.725000e+02	3.210000e+02	9.789965e-07	6.510510e-09	6.510510e-09
3.210000e+02	3.695000e+02	5.688347e-07	3.889308e-09	3.889308e-09
3.695000e+02	4.180000e+02	3.450223e-07	3.431922e-09	3.431922e-09
4.180000e+02	4.665000e+02	2.181767e-07	2.892201e-09	2.892201e-09
4.665000e+02	5.150000e+02	1.377633e-07	1.632429e-09	1.632429e-09
5.150000e+02	5.635000e+02	9.110271e-08	1.780049e-09	1.780049e-09
5.635000e+02	6.120000e+02	6.441527e-08	1.314356e-09	1.314356e-09
6.120000e+02	6.605000e+02	4.362502e-08	1.293630e-09	1.293630e-09
6.605000e+02	7.090000e+02	3.216880e-08	9.306392e-10	9.306392e-10
7.090000e+02	7.575000e+02	2.356122e-08	1.056389e-09	1.056389e-09
7.575000e+02	8.060000e+02	1.752539e-08	7.457764e-10	7.457764e-10
8.060000e+02	8.545000e+02	1.146370e-08	4.776352e-10	4.776352e-10
8.545000e+02	9.030000e+02	9.008898e-09	5.536129e-10	5.536129e-10
9.030000e+02	9.515000e+02	6.613780e-09	2.570696e-10	2.570696e-10
9.515000e+02	1.000000e+03	4.826515e-09	3.346266e-10	3.346266e-10
# END HISTO1D



==> plots/EWCorrections/jet2_pT.dat <==
# BEGIN PLOT
RatioPlot1YLabel=$\sigma$/$\sigma^{\mathrm{\textsc{MePs@Nlo}}}_{\mathrm{QCD}}$
Legend1XPos=0.45
Legend1YPos=0.9
Legend2XPos=0.55
Legend2YPos=0.8
Rebin=4
DrawOnly=qcd_sv ewvirt_mul_highstats ewsud_highstats ewsud_exp_rescaled_using_mepslo_highstats
RatioPlot1YSize=3
Title=$pp\to e^+e^-\mu^+\mu^-+\text{jets}$, $\sqrt{s}=13\,\mathrm{TeV}$
RatioPlot1=1
YLabel=$\text{d}\sigma/\text{d}p_{\text T,j_2}$ [fb/GeV]
RatioPlot1YMax=1.499
LogY=1
RatioPlotYLabel=$\sigma$/$\sigma^{\mathrm{MEPS@NLO}}_{\mathrm{QCD}}$
Scale=1e3
RatioPlot1YMin=0.501
Legend2=1
RatioPlot=0
YMin=1.001e-6
RatioPlot1DrawOnly=qcd_sv ewvirt_mul_highstats ewsud_highstats ewsud_exp_rescaled_using_mepslo_highstats
Legend1=1
Legend2EntrySeparation=0.2
YMax=1e-1
XCustomMajorTicks=100 100 200 200 300 300 400 400 500 500 600 600 700 700 800 800 900 900 1000 1000
XCustomMinorTicks=50 150 250 350 450 550 650 750 850 950
XLabel=$p_{\text T,j_2}$ [GeV]
Legend1EntrySeparation=0.2
RightMargin=0.5
RatioPlot1YMajorTickMarks=20
Legend=0
Legend1Only=qcd_sv
Legend2Only=ewvirt_mul_highstats ewsud_highstats ewsud_exp_rescaled_using_mepslo_highstats
RatioPlot1Reference=qcd_sv
# END PLOT


# BEGIN SPECIAL /SS_ZZ_2e2mu_J30pT/jet2_pT
Location=MainPlot
\rput[bl]{-90}(1.01,1.00){\textsc{Sherpa+OpenLoops/Recola}}
# END SPECIAL

# BEGIN HISTO1D //Users/eno/Projects/diboson_nloqcdew/production/mepsnlo.v2/combined_analysis_output/global.qcd_sv.yoda/SS_ZZ_2e2mu_J30pT/jet2_pT
ErrorBandColor={[rgb]{0.8666666666666667,0.8666666666666667,0.8666666666666667}}
ErrorBands=1
ErrorTubes=1
ErrorBars=0
LineColor={[rgb]{0.26666666666666666,0.4666666666666667,0.6666666666666666}}
LineStyle=solid
LineWidth=1.3pt
Name=qcd_sv
Path=//Users/eno/Projects/diboson_nloqcdew/production/mepsnlo.v2/combined_analysis_output/global.qcd_sv.yoda/SS_ZZ_2e2mu_J30pT/jet2_pT
Title=\textsc{MePs@Nlo} $\mathrm{QCD} + \mathrm{YFS}$
# xlow	 xhigh	 val	 errminus	 errplus
3.000000e+01	7.850000e+01	2.047259e-05	2.345348e-06	3.969311e-06
7.850000e+01	1.270000e+02	3.228666e-06	5.275485e-07	9.001732e-07
1.270000e+02	1.755000e+02	9.992520e-07	1.695144e-07	2.822060e-07
1.755000e+02	2.240000e+02	4.208819e-07	7.641093e-08	1.174957e-07
2.240000e+02	2.725000e+02	2.028775e-07	3.540330e-08	5.869755e-08
2.725000e+02	3.210000e+02	1.171513e-07	2.222709e-08	3.454351e-08
3.210000e+02	3.695000e+02	6.972940e-08	1.394586e-08	2.123410e-08
3.695000e+02	4.180000e+02	4.757435e-08	1.007287e-08	1.681204e-08
4.180000e+02	4.665000e+02	2.920151e-08	6.565052e-09	8.477258e-09
4.665000e+02	5.150000e+02	1.863264e-08	4.153872e-09	5.787254e-09
5.150000e+02	5.635000e+02	1.552979e-08	3.726190e-09	5.177429e-09
5.635000e+02	6.120000e+02	9.630920e-09	2.447526e-09	3.380819e-09
6.120000e+02	6.605000e+02	8.223992e-09	1.960889e-09	3.509016e-09
6.605000e+02	7.090000e+02	5.840237e-09	1.498181e-09	2.304600e-09
7.090000e+02	7.575000e+02	3.808400e-09	9.403113e-10	1.676309e-09
7.575000e+02	8.060000e+02	3.343631e-09	7.679093e-10	1.911194e-09
8.060000e+02	8.545000e+02	2.688901e-09	8.812833e-10	1.452348e-09
8.545000e+02	9.030000e+02	1.975999e-09	5.483474e-10	8.445621e-10
9.030000e+02	9.515000e+02	1.781759e-09	5.456882e-10	8.050821e-10
9.515000e+02	1.000000e+03	1.375759e-09	4.224365e-10	5.711060e-10
# END HISTO1D


# BEGIN HISTO1D //Users/eno/Projects/diboson_nloqcdew/production/mepsnlo.v2/combined_analysis_output/global.ewvirt_mul_highstats.yoda/SS_ZZ_2e2mu_J30pT/jet2_pT
ErrorBars=1
LineColor=red!90!black
LineStyle=dashed
LineWidth=1.3pt
Name=ewvirt_mul_highstats
Path=//Users/eno/Projects/diboson_nloqcdew/production/mepsnlo.v2/combined_analysis_output/global.ewvirt_mul_highstats.yoda/SS_ZZ_2e2mu_J30pT/jet2_pT
Title=${}\times \mathrm{EW}_\mathrm{virt}$
# xlow	 xhigh	 val	 errminus	 errplus
3.000000e+01	7.850000e+01	1.944648e-05	4.024921e-08	4.024921e-08
7.850000e+01	1.270000e+02	3.005162e-06	1.642627e-08	1.642627e-08
1.270000e+02	1.755000e+02	9.381763e-07	6.354099e-09	6.354099e-09
1.755000e+02	2.240000e+02	3.823944e-07	3.945098e-09	3.945098e-09
2.240000e+02	2.725000e+02	1.846511e-07	3.675960e-09	3.675960e-09
2.725000e+02	3.210000e+02	1.067280e-07	2.108255e-09	2.108255e-09
3.210000e+02	3.695000e+02	6.317340e-08	1.985876e-09	1.985876e-09
3.695000e+02	4.180000e+02	4.403938e-08	1.529765e-09	1.529765e-09
4.180000e+02	4.665000e+02	2.724029e-08	1.265960e-09	1.265960e-09
4.665000e+02	5.150000e+02	1.748135e-08	6.978219e-10	6.978219e-10
5.150000e+02	5.635000e+02	1.430989e-08	9.103219e-10	9.103219e-10
5.635000e+02	6.120000e+02	9.515833e-09	6.280832e-10	6.280832e-10
6.120000e+02	6.605000e+02	7.832622e-09	4.598889e-10	4.598889e-10
6.605000e+02	7.090000e+02	5.569650e-09	3.223479e-10	3.223479e-10
7.090000e+02	7.575000e+02	3.629830e-09	1.982784e-10	1.982784e-10
7.575000e+02	8.060000e+02	3.249355e-09	2.080518e-10	2.080518e-10
8.060000e+02	8.545000e+02	2.572030e-09	4.556596e-10	4.556596e-10
8.545000e+02	9.030000e+02	1.899370e-09	2.625444e-10	2.625444e-10
9.030000e+02	9.515000e+02	1.736710e-09	2.335842e-10	2.335842e-10
9.515000e+02	1.000000e+03	1.244266e-09	1.589229e-10	1.589229e-10
# END HISTO1D


# BEGIN HISTO1D //Users/eno/Projects/diboson_nloqcdew/production/mepsnlo.v2/combined_analysis_output/global.ewsud_highstats.yoda/SS_ZZ_2e2mu_J30pT/jet2_pT
ErrorBars=1
LineColor={[rgb]{0.13333333333333333,0.5333333333333333,0.2}}
LineStyle=dotted
LineWidth=1.3pt
Name=ewsud_highstats
Path=//Users/eno/Projects/diboson_nloqcdew/production/mepsnlo.v2/combined_analysis_output/global.ewsud_highstats.yoda/SS_ZZ_2e2mu_J30pT/jet2_pT
Title=${}\times \mathrm{EW}_\mathrm{sud}$
# xlow	 xhigh	 val	 errminus	 errplus
3.000000e+01	7.850000e+01	1.935244e-05	4.005459e-08	4.005459e-08
7.850000e+01	1.270000e+02	2.941703e-06	1.607940e-08	1.607940e-08
1.270000e+02	1.755000e+02	8.927058e-07	6.046135e-09	6.046135e-09
1.755000e+02	2.240000e+02	3.739579e-07	3.858060e-09	3.858060e-09
2.240000e+02	2.725000e+02	1.716632e-07	3.417402e-09	3.417402e-09
2.725000e+02	3.210000e+02	1.007182e-07	1.989539e-09	1.989539e-09
3.210000e+02	3.695000e+02	5.955574e-08	1.872154e-09	1.872154e-09
3.695000e+02	4.180000e+02	3.987492e-08	1.385108e-09	1.385108e-09
4.180000e+02	4.665000e+02	2.359338e-08	1.096474e-09	1.096474e-09
4.665000e+02	5.150000e+02	1.608359e-08	6.420258e-10	6.420258e-10
5.150000e+02	5.635000e+02	1.221260e-08	7.769032e-10	7.769032e-10
5.635000e+02	6.120000e+02	7.739874e-09	5.108628e-10	5.108628e-10
6.120000e+02	6.605000e+02	6.466225e-09	3.796615e-10	3.796615e-10
6.605000e+02	7.090000e+02	4.660329e-09	2.697202e-10	2.697202e-10
7.090000e+02	7.575000e+02	2.646475e-09	1.445630e-10	1.445630e-10
7.575000e+02	8.060000e+02	3.731144e-09	2.389001e-10	2.389001e-10
8.060000e+02	8.545000e+02	1.950708e-09	3.455865e-10	3.455865e-10
8.545000e+02	9.030000e+02	1.419407e-09	1.962005e-10	1.962005e-10
9.030000e+02	9.515000e+02	1.375164e-09	1.849570e-10	1.849570e-10
9.515000e+02	1.000000e+03	1.016082e-09	1.297783e-10	1.297783e-10
# END HISTO1D


# BEGIN HISTO1D //Users/eno/Projects/diboson_nloqcdew/production/mepsnlo.v2/combined_analysis_output/global.ewsud_exp_rescaled_using_mepslo_highstats.yoda/SS_ZZ_2e2mu_J30pT/jet2_pT
ErrorBars=1
LineColor={[rgb]{0.13333333333333333,0.5333333333333333,0.2}}
LineDash=3pt 3pt 0.8pt 3pt 0.8pt 3pt
LineStyle=dashed
LineWidth=1.3pt
Name=ewsud_exp_rescaled_using_mepslo_highstats
Path=//Users/eno/Projects/diboson_nloqcdew/production/mepsnlo.v2/combined_analysis_output/global.ewsud_exp_rescaled_using_mepslo_highstats.yoda/SS_ZZ_2e2mu_J30pT/jet2_pT
Title=${}\times \mathrm{EW}_\mathrm{sud}^\mathrm{exp}$
# xlow	 xhigh	 val	 errminus	 errplus
3.000000e+01	7.850000e+01	1.939677e-05	4.014633e-08	4.014633e-08
7.850000e+01	1.270000e+02	2.973357e-06	1.625243e-08	1.625243e-08
1.270000e+02	1.755000e+02	9.069804e-07	6.142815e-09	6.142815e-09
1.755000e+02	2.240000e+02	3.780576e-07	3.900355e-09	3.900355e-09
2.240000e+02	2.725000e+02	1.799691e-07	3.582752e-09	3.582752e-09
2.725000e+02	3.210000e+02	1.028513e-07	2.031676e-09	2.031676e-09
3.210000e+02	3.695000e+02	6.046520e-08	1.900743e-09	1.900743e-09
3.695000e+02	4.180000e+02	4.069812e-08	1.413703e-09	1.413703e-09
4.180000e+02	4.665000e+02	2.459269e-08	1.142916e-09	1.142916e-09
4.665000e+02	5.150000e+02	1.558654e-08	6.221846e-10	6.221846e-10
5.150000e+02	5.635000e+02	1.288185e-08	8.194773e-10	8.194773e-10
5.635000e+02	6.120000e+02	8.058448e-09	5.318899e-10	5.318899e-10
6.120000e+02	6.605000e+02	6.777024e-09	3.979099e-10	3.979099e-10
6.605000e+02	7.090000e+02	4.569901e-09	2.644866e-10	2.644866e-10
7.090000e+02	7.575000e+02	3.086657e-09	1.686077e-10	1.686077e-10
7.575000e+02	8.060000e+02	2.614025e-09	1.673725e-10	1.673725e-10
8.060000e+02	8.545000e+02	2.165850e-09	3.837009e-10	3.837009e-10
8.545000e+02	9.030000e+02	1.484979e-09	2.052642e-10	2.052642e-10
9.030000e+02	9.515000e+02	1.430615e-09	1.924151e-10	1.924151e-10
9.515000e+02	1.000000e+03	1.093759e-09	1.396995e-10	1.396995e-10
# END HISTO1D


# BEGIN HISTO1D //Users/eno/Projects/diboson_nloqcdew/production/mepsnlo.v2/combined_analysis_output/global.qcd_plus_li.yoda/SS_ZZ_2e2mu_J30pT/jet2_pT
ErrorBars=1
LineColor=black
LineDash=3pt 3pt 0.8pt 3pt 0.8pt 3pt
LineStyle=dashed
LineWidth=1.3pt
Name=qcd_plus_li
Path=//Users/eno/Projects/diboson_nloqcdew/production/mepsnlo.v2/combined_analysis_output/global.qcd_plus_li.yoda/SS_ZZ_2e2mu_J30pT/jet2_pT
Title=${} + {}$\textsc{MePs@Loop}$^2$
# xlow	 xhigh	 val	 errminus	 errplus
3.000000e+01	7.850000e+01	2.248493e-05	5.049019e-08	5.049019e-08
7.850000e+01	1.270000e+02	3.345600e-06	1.769599e-08	1.769599e-08
1.270000e+02	1.755000e+02	1.015358e-06	7.267703e-09	7.267703e-09
1.755000e+02	2.240000e+02	4.234217e-07	4.343687e-09	4.343687e-09
2.240000e+02	2.725000e+02	2.035016e-07	4.038868e-09	4.038868e-09
2.725000e+02	3.210000e+02	1.173057e-07	2.314160e-09	2.314160e-09
3.210000e+02	3.695000e+02	6.977903e-08	2.191970e-09	2.191970e-09
3.695000e+02	4.180000e+02	4.759213e-08	1.652558e-09	1.652558e-09
4.180000e+02	4.665000e+02	2.920852e-08	1.357106e-09	1.357106e-09
4.665000e+02	5.150000e+02	1.863589e-08	7.437792e-10	7.437792e-10
5.150000e+02	5.635000e+02	1.553077e-08	9.879256e-10	9.879256e-10
5.635000e+02	6.120000e+02	9.631497e-09	6.356794e-10	6.356794e-10
6.120000e+02	6.605000e+02	8.224269e-09	4.828680e-10	4.828680e-10
6.605000e+02	7.090000e+02	5.840380e-09	3.380083e-10	3.380083e-10
7.090000e+02	7.575000e+02	3.808494e-09	2.080328e-10	2.080328e-10
7.575000e+02	8.060000e+02	3.343662e-09	2.140881e-10	2.140881e-10
8.060000e+02	8.545000e+02	2.688906e-09	4.763644e-10	4.763644e-10
8.545000e+02	9.030000e+02	1.976002e-09	2.731365e-10	2.731365e-10
9.030000e+02	9.515000e+02	1.781762e-09	2.396432e-10	2.396432e-10
9.515000e+02	1.000000e+03	1.375760e-09	1.757178e-10	1.757178e-10
# END HISTO1D



==> plots/YFS/dressed0_1-log_cd_dilepton_m_inv.dat <==
# BEGIN PLOT
Legend=1
LogY=1
Title=$pp \to e^+ e^-$, 13 TeV
XLabel=$\log\left(m_{e^+ e^-}/1 \text{ GeV}\right)$
YLabel=d$\sigma / $d$ \log{m_{e^+ e^-}}$ [pb]
LegendXPos=0.05
LegendYPos=0.9
LegendTitle=\textbf{Dressed Leptons, $\Delta R_\text{dress}=0.1$}
LeftMargin=1.6
YMax=1e5
XMax=2.1001
RatioPlot=1
RatioPlotYMin=0.98001
RatioPlotYMax=1.02999
RatioPlotYMajorTickMarks=10
RatioPlotYLabelSep=7.5
RatioPlotSameStyle=1
NormalizeToIntegral=0
DrawOnly=//home/lflower/setups/PhotonSplitter-v3/rel3-ppee-noYFS-log_cd_dilepton_m_inv_04.yoda/PHOTONSPLITTER/log_cd_dilepton_m_inv //home/lflower/setups/PhotonSplitter-v3/rel3-ppee-YFSnoPS-log_cd_dilepton_m_inv_04.yoda/PHOTONSPLITTER/log_cd_dilepton_m_inv //home/lflower/setups/PhotonSplitter-v3/rel3-ppee-YFSPS-log_cd_dilepton_m_inv_04.yoda/PHOTONSPLITTER/log_cd_dilepton_m_inv //home/lflower/setups/PhotonSplitter-v3/rel3-ppee-YFSPS-log_cd_dilepton_m_inv_14.yoda/PHOTONSPLITTER/log_cd_dilepton_m_inv
RatioPlotDrawOnly=//home/lflower/setups/PhotonSplitter-v3/rel3-ppee-YFSnoPS-log_cd_dilepton_m_inv_04.yoda/PHOTONSPLITTER/log_cd_dilepton_m_inv //home/lflower/setups/PhotonSplitter-v3/rel3-ppee-YFSPS-log_cd_dilepton_m_inv_04.yoda/PHOTONSPLITTER/log_cd_dilepton_m_inv //home/lflower/setups/PhotonSplitter-v3/rel3-ppee-YFSPS-log_cd_dilepton_m_inv_14.yoda/PHOTONSPLITTER/log_cd_dilepton_m_inv
LegendOnly=//home/lflower/setups/PhotonSplitter-v3/rel3-ppee-noYFS-log_cd_dilepton_m_inv_04.yoda/PHOTONSPLITTER/log_cd_dilepton_m_inv //home/lflower/setups/PhotonSplitter-v3/rel3-ppee-YFSnoPS-log_cd_dilepton_m_inv_04.yoda/PHOTONSPLITTER/log_cd_dilepton_m_inv //home/lflower/setups/PhotonSplitter-v3/rel3-ppee-YFSPS-log_cd_dilepton_m_inv_04.yoda/PHOTONSPLITTER/log_cd_dilepton_m_inv //home/lflower/setups/PhotonSplitter-v3/rel3-ppee-YFSPS-log_cd_dilepton_m_inv_14.yoda/PHOTONSPLITTER/log_cd_dilepton_m_inv
RatioPlotReference=//home/lflower/setups/PhotonSplitter-v3/rel3-ppee-YFSnoPS-log_cd_dilepton_m_inv_04.yoda/PHOTONSPLITTER/log_cd_dilepton_m_inv
RatioPlotYLabel=d$\sigma$/d$\sigma_{\mathrm{f}_\mathrm{dress}=\{\gamma\}}^\text{\,no $\gamma\to\mathrm{f}\bar{\mathrm{f}}$}$
# END PLOT

# BEGIN HISTO1D //home/lflower/setups/PhotonSplitter-v3/rel3-ppee-noYFS-log_cd_dilepton_m_inv_04.yoda/PHOTONSPLITTER/log_cd_dilepton_m_inv
ErrorBars=1
ErrorBreakdown={0: {"": {up: 0.31054123770366537, dn: 0.31054123770366537}}, 1: {"": {up: 0.30254051380304064, dn: 0.30254051380304064}}, 2: {"": {up: 0.29621147303666617, dn: 0.29621147303666617}}, 3: {"": {up: 0.29048140425970831, dn: 0.29048140425970831}}, 4: {"": {up: 0.2848001673090092, dn: 0.2848001673090092}}, 5: {"": {up: 0.2797260924721745, dn: 0.2797260924721745}}, 6: {"": {up: 0.27500617984130465, dn: 0.27500617984130465}}, 7: {"": {up: 0.27159307038394775, dn: 0.27159307038394775}}, 8: {"": {up: 0.26847828353847741, dn: 0.26847828353847741}}, 9: {"": {up: 0.26572385180909192, dn: 0.26572385180909192}}, 10: {"": {up: 0.26106657588185295, dn: 0.26106657588185295}}, 11: {"": {up: 0.25762613064606349, dn: 0.25762613064606349}}, 12: {"": {up: 0.25532571667073162, dn: 0.25532571667073162}}, 13: {"": {up: 0.25157037021630901, dn: 0.25157037021630901}}, 14: {"": {up: 0.24911403919705258, dn: 0.24911403919705258}}, 15: {"": {up: 0.24669181026245474, dn: 0.24669181026245474}}, 16: {"": {up: 0.24567682201944988, dn: 0.24567682201944988}}, 17: {"": {up: 0.24604741951450526, dn: 0.24604741951450526}}, 18: {"": {up: 0.2469117646772209, dn: 0.2469117646772209}}, 19: {"": {up: 0.24807953694945589, dn: 0.24807953694945589}}, 20: {"": {up: 0.24991687533184642, dn: 0.24991687533184642}}, 21: {"": {up: 0.25315145575371417, dn: 0.25315145575371417}}, 22: {"": {up: 0.25486446955319259, dn: 0.25486446955319259}}, 23: {"": {up: 0.25951622798207946, dn: 0.25951622798207946}}, 24: {"": {up: 0.26389644938015888, dn: 0.26389644938015888}}, 25: {"": {up: 0.27249521489749651, dn: 0.27249521489749651}}, 26: {"": {up: 0.28406811761710549, dn: 0.28406811761710549}}, 27: {"": {up: 0.30047495781107464, dn: 0.30047495781107464}}, 28: {"": {up: 0.3219212531191934, dn: 0.3219212531191934}}, 29: {"": {up: 0.35306750110053781, dn: 0.35306750110053781}}, 30: {"": {up: 0.3967949236633404, dn: 0.3967949236633404}}, 31: {"": {up: 0.45777320765779173, dn: 0.45777320765779173}}, 32: {"": {up: 0.55462072070860258, dn: 0.55462072070860258}}, 33: {"": {up: 0.69576936899136543, dn: 0.69576936899136543}}, 34: {"": {up: 0.92451649937061309, dn: 0.92451649937061309}}, 35: {"": {up: 1.3964991133765869, dn: 1.3964991133765869}}, 36: {"": {up: 2.5589244609942248, dn: 2.5589244609942248}}, 37: {"": {up: 3.1153200899433942, dn: 3.1153200899433942}}, 38: {"": {up: 1.7532676666391951, dn: 1.7532676666391951}}, 39: {"": {up: 1.0779860938167114, dn: 1.0779860938167114}}, 40: {"": {up: 0.77400003100660431, dn: 0.77400003100660431}}, 41: {"": {up: 0.6098096791890113, dn: 0.6098096791890113}}, 42: {"": {up: 0.48539456965863559, dn: 0.48539456965863559}}, 43: {"": {up: 0.41309368366657806, dn: 0.41309368366657806}}, 44: {"": {up: 0.353238323494795, dn: 0.353238323494795}}, 45: {"": {up: 0.30964003552952718, dn: 0.30964003552952718}}, 46: {"": {up: 0.27467849677918915, dn: 0.27467849677918915}}, 47: {"": {up: 0.2472379947182089, dn: 0.2472379947182089}}, 48: {"": {up: 0.23059352502796063, dn: 0.23059352502796063}}, 49: {"": {up: 0.20862121289979718, dn: 0.20862121289979718}}, 50: {"": {up: 0.19004884800328914, dn: 0.19004884800328914}}, 51: {"": {up: 0.17720056871546647, dn: 0.17720056871546647}}, 52: {"": {up: 0.16516638349231436, dn: 0.16516638349231436}}, 53: {"": {up: 0.1648462395662624, dn: 0.1648462395662624}}, 54: {"": {up: 0.1580742476099162, dn: 0.1580742476099162}}, 55: {"": {up: 0.14822253496757037, dn: 0.14822253496757037}}, 56: {"": {up: 0.13837849203516858, dn: 0.13837849203516858}}, 57: {"": {up: 0.12949641199209691, dn: 0.12949641199209691}}, 58: {"": {up: 0.12125485667576143, dn: 0.12125485667576143}}, 59: {"": {up: 0.11445748704364708, dn: 0.11445748704364708}}}
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Path=//home/lflower/setups/PhotonSplitter-v3/rel3-ppee-noYFS-log_cd_dilepton_m_inv_04.yoda/PHOTONSPLITTER/log_cd_dilepton_m_inv
Title=no QED corr.
# xlow	 xhigh	 val	 errminus	 errplus
1.650000e+00	1.658333e+00	2.734060e+02	3.105412e-01	3.105412e-01
1.658333e+00	1.666667e+00	2.642481e+02	3.025405e-01	3.025405e-01
1.666667e+00	1.675000e+00	2.557165e+02	2.962115e-01	2.962115e-01
1.675001e+00	1.683334e+00	2.471315e+02	2.904814e-01	2.904814e-01
1.683333e+00	1.691667e+00	2.391395e+02	2.848002e-01	2.848002e-01
1.691666e+00	1.699999e+00	2.316871e+02	2.797261e-01	2.797261e-01
1.700000e+00	1.708333e+00	2.245341e+02	2.750062e-01	2.750062e-01
1.708333e+00	1.716667e+00	2.180744e+02	2.715931e-01	2.715931e-01
1.716667e+00	1.725000e+00	2.112731e+02	2.684783e-01	2.684783e-01
1.725000e+00	1.733333e+00	2.060216e+02	2.657239e-01	2.657239e-01
1.733333e+00	1.741667e+00	2.004503e+02	2.610666e-01	2.610666e-01
1.741668e+00	1.750001e+00	1.957027e+02	2.576261e-01	2.576261e-01
1.749999e+00	1.758332e+00	1.919756e+02	2.553257e-01	2.553257e-01
1.758333e+00	1.766667e+00	1.882196e+02	2.515704e-01	2.515704e-01
1.766667e+00	1.775000e+00	1.860092e+02	2.491140e-01	2.491140e-01
1.775000e+00	1.783333e+00	1.835650e+02	2.466918e-01	2.466918e-01
1.783333e+00	1.791667e+00	1.829045e+02	2.456768e-01	2.456768e-01
1.791667e+00	1.800000e+00	1.828414e+02	2.460474e-01	2.460474e-01
1.800001e+00	1.808334e+00	1.842248e+02	2.469118e-01	2.469118e-01
1.808333e+00	1.816667e+00	1.862391e+02	2.480795e-01	2.480795e-01
1.816666e+00	1.824999e+00	1.905949e+02	2.499169e-01	2.499169e-01
1.825000e+00	1.833333e+00	1.972302e+02	2.531515e-01	2.531515e-01
1.833333e+00	1.841667e+00	2.052447e+02	2.548645e-01	2.548645e-01
1.841667e+00	1.850000e+00	2.174662e+02	2.595162e-01	2.595162e-01
1.850000e+00	1.858333e+00	2.333916e+02	2.638964e-01	2.638964e-01
1.858333e+00	1.866667e+00	2.544917e+02	2.724952e-01	2.724952e-01
1.866668e+00	1.875001e+00	2.844116e+02	2.840681e-01	2.840681e-01
1.874999e+00	1.883332e+00	3.227144e+02	3.004750e-01	3.004750e-01
1.883333e+00	1.891667e+00	3.771363e+02	3.219213e-01	3.219213e-01
1.891667e+00	1.900000e+00	4.566184e+02	3.530675e-01	3.530675e-01
1.900000e+00	1.908333e+00	5.743333e+02	3.967949e-01	3.967949e-01
1.908333e+00	1.916667e+00	7.599495e+02	4.577732e-01	4.577732e-01
1.916667e+00	1.925000e+00	1.074714e+03	5.546207e-01	5.546207e-01
1.925001e+00	1.933334e+00	1.669778e+03	6.957694e-01	6.957694e-01
1.933333e+00	1.941667e+00	3.003948e+03	9.245165e-01	9.245165e-01
1.941666e+00	1.949999e+00	6.960407e+03	1.396499e+00	1.396499e+00
1.950000e+00	1.958333e+00	2.344192e+04	2.558924e+00	2.558924e+00
1.958333e+00	1.966667e+00	3.449244e+04	3.115320e+00	3.115320e+00
1.966667e+00	1.975000e+00	1.092174e+04	1.753268e+00	1.753268e+00
1.975000e+00	1.983333e+00	3.971056e+03	1.077986e+00	1.077986e+00
1.983333e+00	1.991667e+00	1.980598e+03	7.740000e-01	7.740000e-01
1.991668e+00	2.000001e+00	1.178942e+03	6.098097e-01	6.098097e-01
2.000000e+00	2.008333e+00	7.826639e+02	4.853946e-01	4.853946e-01
2.008333e+00	2.016667e+00	5.564146e+02	4.130937e-01	4.130937e-01
2.016667e+00	2.025000e+00	4.182548e+02	3.532383e-01	3.532383e-01
2.024999e+00	2.033333e+00	3.250654e+02	3.096400e-01	3.096400e-01
2.033333e+00	2.041667e+00	2.607886e+02	2.746785e-01	2.746785e-01
2.041666e+00	2.050000e+00	2.136516e+02	2.472380e-01	2.472380e-01
2.050000e+00	2.058334e+00	1.789740e+02	2.305935e-01	2.305935e-01
2.058333e+00	2.066667e+00	1.520733e+02	2.086212e-01	2.086212e-01
2.066666e+00	2.075000e+00	1.309975e+02	1.900488e-01	1.900488e-01
2.075000e+00	2.083334e+00	1.137701e+02	1.772006e-01	1.772006e-01
2.083333e+00	2.091667e+00	9.974329e+01	1.651664e-01	1.651664e-01
2.091667e+00	2.100001e+00	8.863885e+01	1.648462e-01	1.648462e-01
2.100000e+00	2.108333e+00	7.893229e+01	1.580742e-01	1.580742e-01
2.108333e+00	2.116667e+00	7.045662e+01	1.482225e-01	1.482225e-01
2.116667e+00	2.125000e+00	6.344897e+01	1.383785e-01	1.383785e-01
2.125000e+00	2.133333e+00	5.739848e+01	1.294964e-01	1.294964e-01
2.133333e+00	2.141667e+00	5.206583e+01	1.212549e-01	1.212549e-01
2.141667e+00	2.150000e+00	4.748007e+01	1.144575e-01	1.144575e-01
# END HISTO1D


# BEGIN HISTO1D //home/lflower/setups/PhotonSplitter-v3/rel3-ppee-YFSnoPS-log_cd_dilepton_m_inv_04.yoda/PHOTONSPLITTER/log_cd_dilepton_m_inv
ErrorBars=1
ErrorBreakdown={0: {"": {up: 0.31203458829263614, dn: 0.31203458829263614}}, 1: {"": {up: 0.30542686213245551, dn: 0.30542686213245551}}, 2: {"": {up: 0.29965347592307345, dn: 0.29965347592307345}}, 3: {"": {up: 0.29495258673739444, dn: 0.29495258673739444}}, 4: {"": {up: 0.2906585362203612, dn: 0.2906585362203612}}, 5: {"": {up: 0.2866821996622585, dn: 0.2866821996622585}}, 6: {"": {up: 0.28319302204450358, dn: 0.28319302204450358}}, 7: {"": {up: 0.28061945465610072, dn: 0.28061945465610072}}, 8: {"": {up: 0.27979090212274127, dn: 0.27979090212274127}}, 9: {"": {up: 0.27696894703390884, dn: 0.27696894703390884}}, 10: {"": {up: 0.27553383474822712, dn: 0.27553383474822712}}, 11: {"": {up: 0.2734845680930646, dn: 0.2734845680930646}}, 12: {"": {up: 0.27269743561744492, dn: 0.27269743561744492}}, 13: {"": {up: 0.27211172183470278, dn: 0.27211172183470278}}, 14: {"": {up: 0.27103428832769838, dn: 0.27103428832769838}}, 15: {"": {up: 0.27217818861689957, dn: 0.27217818861689957}}, 16: {"": {up: 0.27305447025059137, dn: 0.27305447025059137}}, 17: {"": {up: 0.27579625262887958, dn: 0.27579625262887958}}, 18: {"": {up: 0.27919631932039907, dn: 0.27919631932039907}}, 19: {"": {up: 0.28411449121142252, dn: 0.28411449121142252}}, 20: {"": {up: 0.28928154619875968, dn: 0.28928154619875968}}, 21: {"": {up: 0.2957954500256309, dn: 0.2957954500256309}}, 22: {"": {up: 0.30257884456932743, dn: 0.30257884456932743}}, 23: {"": {up: 0.31107484959432596, dn: 0.31107484959432596}}, 24: {"": {up: 0.32100364375233609, dn: 0.32100364375233609}}, 25: {"": {up: 0.33479723686472906, dn: 0.33479723686472906}}, 26: {"": {up: 0.3514499309527494, dn: 0.3514499309527494}}, 27: {"": {up: 0.37376704392004567, dn: 0.37376704392004567}}, 28: {"": {up: 0.40082774967580453, dn: 0.40082774967580453}}, 29: {"": {up: 0.43687730615937881, dn: 0.43687730615937881}}, 30: {"": {up: 0.48515196528278565, dn: 0.48515196528278565}}, 31: {"": {up: 0.5503700835844737, dn: 0.5503700835844737}}, 32: {"": {up: 0.64841770716808, dn: 0.64841770716808}}, 33: {"": {up: 0.78856760402286263, dn: 0.78856760402286263}}, 34: {"": {up: 1.0124757025783726, dn: 1.0124757025783726}}, 35: {"": {up: 1.4585965161413847, dn: 1.4585965161413847}}, 36: {"": {up: 2.5199293627717378, dn: 2.5199293627717378}}, 37: {"": {up: 2.966639814906356, dn: 2.966639814906356}}, 38: {"": {up: 1.6694733800961981, dn: 1.6694733800961981}}, 39: {"": {up: 1.0324098817367739, dn: 1.0324098817367739}}, 40: {"": {up: 0.7450297613869471, dn: 0.7450297613869471}}, 41: {"": {up: 0.58823887787578433, dn: 0.58823887787578433}}, 42: {"": {up: 0.46963185153180931, dn: 0.46963185153180931}}, 43: {"": {up: 0.40093441761222193, dn: 0.40093441761222193}}, 44: {"": {up: 0.34273192355800758, dn: 0.34273192355800758}}, 45: {"": {up: 0.30084995182094582, dn: 0.30084995182094582}}, 46: {"": {up: 0.26751598152993472, dn: 0.26751598152993472}}, 47: {"": {up: 0.24186823835712443, dn: 0.24186823835712443}}, 48: {"": {up: 0.22487759673601271, dn: 0.22487759673601271}}, 49: {"": {up: 0.20383625158272342, dn: 0.20383625158272342}}, 50: {"": {up: 0.18542927995980529, dn: 0.18542927995980529}}, 51: {"": {up: 0.17313249360206201, dn: 0.17313249360206201}}, 52: {"": {up: 0.1619033816800575, dn: 0.1619033816800575}}, 53: {"": {up: 0.16088437171170888, dn: 0.16088437171170888}}, 54: {"": {up: 0.1537132205847325, dn: 0.1537132205847325}}, 55: {"": {up: 0.14462318115645809, dn: 0.14462318115645809}}, 56: {"": {up: 0.13561731797645848, dn: 0.13561731797645848}}, 57: {"": {up: 0.12692321747606247, dn: 0.12692321747606247}}, 58: {"": {up: 0.11891232151072384, dn: 0.11891232151072384}}, 59: {"": {up: 0.11232233261612085, dn: 0.11232233261612085}}}
LineColor=red
LineStyle=dashed
LineWidth=1.5pt
Path=//home/lflower/setups/PhotonSplitter-v3/rel3-ppee-YFSnoPS-log_cd_dilepton_m_inv_04.yoda/PHOTONSPLITTER/log_cd_dilepton_m_inv
Title=YFS, no $\gamma\to\mathrm{f}\bar{\mathrm{f}}$, $\mathrm{f}_\mathrm{dress}=\{\gamma\}$
# xlow	 xhigh	 val	 errminus	 errplus
1.650000e+00	1.658333e+00	2.792613e+02	3.120346e-01	3.120346e-01
1.658333e+00	1.666667e+00	2.721496e+02	3.054269e-01	3.054269e-01
1.666667e+00	1.675000e+00	2.647830e+02	2.996535e-01	2.996535e-01
1.675001e+00	1.683334e+00	2.585652e+02	2.949526e-01	2.949526e-01
1.683333e+00	1.691667e+00	2.525856e+02	2.906585e-01	2.906585e-01
1.691666e+00	1.699999e+00	2.470482e+02	2.866822e-01	2.866822e-01
1.700000e+00	1.708333e+00	2.420678e+02	2.831930e-01	2.831930e-01
1.708333e+00	1.716667e+00	2.376999e+02	2.806195e-01	2.806195e-01
1.716667e+00	1.725000e+00	2.344119e+02	2.797909e-01	2.797909e-01
1.725000e+00	1.733333e+00	2.302671e+02	2.769689e-01	2.769689e-01
1.733333e+00	1.741667e+00	2.290550e+02	2.755338e-01	2.755338e-01
1.741668e+00	1.750001e+00	2.271920e+02	2.734846e-01	2.734846e-01
1.749999e+00	1.758332e+00	2.263954e+02	2.726974e-01	2.726974e-01
1.758333e+00	1.766667e+00	2.273819e+02	2.721117e-01	2.721117e-01
1.766667e+00	1.775000e+00	2.280792e+02	2.710343e-01	2.710343e-01
1.775000e+00	1.783333e+00	2.309155e+02	2.721782e-01	2.721782e-01
1.783333e+00	1.791667e+00	2.341637e+02	2.730545e-01	2.730545e-01
1.791667e+00	1.800000e+00	2.392674e+02	2.757963e-01	2.757963e-01
1.800001e+00	1.808334e+00	2.464445e+02	2.791963e-01	2.791963e-01
1.808333e+00	1.816667e+00	2.556132e+02	2.841145e-01	2.841145e-01
1.816666e+00	1.824999e+00	2.676438e+02	2.892815e-01	2.892815e-01
1.825000e+00	1.833333e+00	2.824443e+02	2.957955e-01	2.957955e-01
1.833333e+00	1.841667e+00	3.009540e+02	3.025788e-01	3.025788e-01
1.841667e+00	1.850000e+00	3.241343e+02	3.110748e-01	3.110748e-01
1.850000e+00	1.858333e+00	3.531033e+02	3.210036e-01	3.210036e-01
1.858333e+00	1.866667e+00	3.898591e+02	3.347972e-01	3.347972e-01
1.866668e+00	1.875001e+00	4.368716e+02	3.514499e-01	3.514499e-01
1.874999e+00	1.883332e+00	4.981816e+02	3.737670e-01	3.737670e-01
1.883333e+00	1.891667e+00	5.788906e+02	4.008277e-01	4.008277e-01
1.891667e+00	1.900000e+00	6.909548e+02	4.368773e-01	4.368773e-01
1.900000e+00	1.908333e+00	8.496335e+02	4.851520e-01	4.851520e-01
1.908333e+00	1.916667e+00	1.088923e+03	5.503701e-01	5.503701e-01
1.916667e+00	1.925000e+00	1.474572e+03	6.484177e-01	6.484177e-01
1.925001e+00	1.933334e+00	2.164069e+03	7.885676e-01	7.885676e-01
1.933333e+00	1.941667e+00	3.611425e+03	1.012476e+00	1.012476e+00
1.941666e+00	1.949999e+00	7.592999e+03	1.458597e+00	1.458597e+00
1.950000e+00	1.958333e+00	2.272047e+04	2.519929e+00	2.519929e+00
1.958333e+00	1.966667e+00	3.127679e+04	2.966640e+00	2.966640e+00
1.966667e+00	1.975000e+00	9.893279e+03	1.669473e+00	1.669473e+00
1.975000e+00	1.983333e+00	3.641446e+03	1.032410e+00	1.032410e+00
1.983333e+00	1.991667e+00	1.831090e+03	7.450298e-01	7.450298e-01
1.991668e+00	2.000001e+00	1.099040e+03	5.882389e-01	5.882389e-01
2.000000e+00	2.008333e+00	7.333673e+02	4.696319e-01	4.696319e-01
2.008333e+00	2.016667e+00	5.248695e+02	4.009344e-01	4.009344e-01
2.016667e+00	2.025000e+00	3.944499e+02	3.427319e-01	3.427319e-01
2.024999e+00	2.033333e+00	3.075244e+02	3.008500e-01	3.008500e-01
2.033333e+00	2.041667e+00	2.476863e+02	2.675160e-01	2.675160e-01
2.041666e+00	2.050000e+00	2.041001e+02	2.418682e-01	2.418682e-01
2.050000e+00	2.058334e+00	1.707704e+02	2.248776e-01	2.248776e-01
2.058333e+00	2.066667e+00	1.454176e+02	2.038363e-01	2.038363e-01
2.066666e+00	2.075000e+00	1.247189e+02	1.854293e-01	1.854293e-01
2.075000e+00	2.083334e+00	1.084491e+02	1.731325e-01	1.731325e-01
2.083333e+00	2.091667e+00	9.536609e+01	1.619034e-01	1.619034e-01
2.091667e+00	2.100001e+00	8.461450e+01	1.608844e-01	1.608844e-01
2.100000e+00	2.108333e+00	7.518134e+01	1.537132e-01	1.537132e-01
2.108333e+00	2.116667e+00	6.752437e+01	1.446232e-01	1.446232e-01
2.116667e+00	2.125000e+00	6.117030e+01	1.356173e-01	1.356173e-01
2.125000e+00	2.133333e+00	5.539047e+01	1.269232e-01	1.269232e-01
2.133333e+00	2.141667e+00	5.022934e+01	1.189123e-01	1.189123e-01
2.141667e+00	2.150000e+00	4.580919e+01	1.123223e-01	1.123223e-01
# END HISTO1D


# BEGIN HISTO1D //home/lflower/setups/PhotonSplitter-v3/rel3-ppee-YFSPS-log_cd_dilepton_m_inv_04.yoda/PHOTONSPLITTER/log_cd_dilepton_m_inv
ErrorBars=1
ErrorBreakdown={0: {"": {up: 0.31175976805342298, dn: 0.31175976805342298}}, 1: {"": {up: 0.30483801601951493, dn: 0.30483801601951493}}, 2: {"": {up: 0.29958284438006266, dn: 0.29958284438006266}}, 3: {"": {up: 0.29474862171178828, dn: 0.29474862171178828}}, 4: {"": {up: 0.29029665777740926, dn: 0.29029665777740926}}, 5: {"": {up: 0.28707613917725033, dn: 0.28707613917725033}}, 6: {"": {up: 0.28304436578185876, dn: 0.28304436578185876}}, 7: {"": {up: 0.28120940186534937, dn: 0.28120940186534937}}, 8: {"": {up: 0.27969399094924641, dn: 0.27969399094924641}}, 9: {"": {up: 0.27824507165756068, dn: 0.27824507165756068}}, 10: {"": {up: 0.27596537465869353, dn: 0.27596537465869353}}, 11: {"": {up: 0.27391828412514135, dn: 0.27391828412514135}}, 12: {"": {up: 0.27342961394238524, dn: 0.27342961394238524}}, 13: {"": {up: 0.27207608395991417, dn: 0.27207608395991417}}, 14: {"": {up: 0.27117553498795854, dn: 0.27117553498795854}}, 15: {"": {up: 0.27246904233607327, dn: 0.27246904233607327}}, 16: {"": {up: 0.27344095876113106, dn: 0.27344095876113106}}, 17: {"": {up: 0.2767656218069573, dn: 0.2767656218069573}}, 18: {"": {up: 0.28058813490621787, dn: 0.28058813490621787}}, 19: {"": {up: 0.28517848726082407, dn: 0.28517848726082407}}, 20: {"": {up: 0.29056886943777033, dn: 0.29056886943777033}}, 21: {"": {up: 0.29745384812063158, dn: 0.29745384812063158}}, 22: {"": {up: 0.30379199903348664, dn: 0.30379199903348664}}, 23: {"": {up: 0.31238194576874639, dn: 0.31238194576874639}}, 24: {"": {up: 0.32221174880313502, dn: 0.32221174880313502}}, 25: {"": {up: 0.33631100377704543, dn: 0.33631100377704543}}, 26: {"": {up: 0.35288780169453488, dn: 0.35288780169453488}}, 27: {"": {up: 0.375052382632236, dn: 0.375052382632236}}, 28: {"": {up: 0.40241675000560889, dn: 0.40241675000560889}}, 29: {"": {up: 0.43858758351975996, dn: 0.43858758351975996}}, 30: {"": {up: 0.48682132987511689, dn: 0.48682132987511689}}, 31: {"": {up: 0.55169597705609341, dn: 0.55169597705609341}}, 32: {"": {up: 0.64970414848840663, dn: 0.64970414848840663}}, 33: {"": {up: 0.78969678274823452, dn: 0.78969678274823452}}, 34: {"": {up: 1.0129323552539766, dn: 1.0129323552539766}}, 35: {"": {up: 1.4592006366202852, dn: 1.4592006366202852}}, 36: {"": {up: 2.5190291047261444, dn: 2.5190291047261444}}, 37: {"": {up: 2.9646490923330711, dn: 2.9646490923330711}}, 38: {"": {up: 1.6683567809957001, dn: 1.6683567809957001}}, 39: {"": {up: 1.0316421187282214, dn: 1.0316421187282214}}, 40: {"": {up: 0.74480546105792955, dn: 0.74480546105792955}}, 41: {"": {up: 0.58794722722560344, dn: 0.58794722722560344}}, 42: {"": {up: 0.46900049953656869, dn: 0.46900049953656869}}, 43: {"": {up: 0.40029955860156102, dn: 0.40029955860156102}}, 44: {"": {up: 0.34248215739594734, dn: 0.34248215739594734}}, 45: {"": {up: 0.30132402418016996, dn: 0.30132402418016996}}, 46: {"": {up: 0.26744608719645613, dn: 0.26744608719645613}}, 47: {"": {up: 0.24144840544788196, dn: 0.24144840544788196}}, 48: {"": {up: 0.22490247488394263, dn: 0.22490247488394263}}, 49: {"": {up: 0.20358927270369426, dn: 0.20358927270369426}}, 50: {"": {up: 0.1852742757903969, dn: 0.1852742757903969}}, 51: {"": {up: 0.17354109044436691, dn: 0.17354109044436691}}, 52: {"": {up: 0.16185473091544755, dn: 0.16185473091544755}}, 53: {"": {up: 0.16094724191401488, dn: 0.16094724191401488}}, 54: {"": {up: 0.15427133996185968, dn: 0.15427133996185968}}, 55: {"": {up: 0.14467454147282097, dn: 0.14467454147282097}}, 56: {"": {up: 0.13545421882789641, dn: 0.13545421882789641}}, 57: {"": {up: 0.12666664410738743, dn: 0.12666664410738743}}, 58: {"": {up: 0.11862950963501381, dn: 0.11862950963501381}}, 59: {"": {up: 0.11202292225580653, dn: 0.11202292225580653}}}
LineColor=blue
LineStyle=dashdotted
LineWidth=1.5pt
Path=//home/lflower/setups/PhotonSplitter-v3/rel3-ppee-YFSPS-log_cd_dilepton_m_inv_04.yoda/PHOTONSPLITTER/log_cd_dilepton_m_inv
Title=YFS, $\gamma\to\mathrm{f}\bar{\mathrm{f}}$, $\mathrm{f}_\mathrm{dress}=\{\gamma\}$
# xlow	 xhigh	 val	 errminus	 errplus
1.650000e+00	1.658333e+00	2.788102e+02	3.117598e-01	3.117598e-01
1.658333e+00	1.666667e+00	2.716499e+02	3.048380e-01	3.048380e-01
1.666667e+00	1.675000e+00	2.645025e+02	2.995828e-01	2.995828e-01
1.675001e+00	1.683334e+00	2.586719e+02	2.947486e-01	2.947486e-01
1.683333e+00	1.691667e+00	2.522348e+02	2.902967e-01	2.902967e-01
1.691666e+00	1.699999e+00	2.475028e+02	2.870761e-01	2.870761e-01
1.700000e+00	1.708333e+00	2.423017e+02	2.830444e-01	2.830444e-01
1.708333e+00	1.716667e+00	2.381084e+02	2.812094e-01	2.812094e-01
1.716667e+00	1.725000e+00	2.344489e+02	2.796940e-01	2.796940e-01
1.725000e+00	1.733333e+00	2.316786e+02	2.782451e-01	2.782451e-01
1.733333e+00	1.741667e+00	2.296379e+02	2.759654e-01	2.759654e-01
1.741668e+00	1.750001e+00	2.279296e+02	2.739183e-01	2.739183e-01
1.749999e+00	1.758332e+00	2.273072e+02	2.734296e-01	2.734296e-01
1.758333e+00	1.766667e+00	2.274608e+02	2.720761e-01	2.720761e-01
1.766667e+00	1.775000e+00	2.284341e+02	2.711755e-01	2.711755e-01
1.775000e+00	1.783333e+00	2.318044e+02	2.724690e-01	2.724690e-01
1.783333e+00	1.791667e+00	2.353317e+02	2.734410e-01	2.734410e-01
1.791667e+00	1.800000e+00	2.410216e+02	2.767656e-01	2.767656e-01
1.800001e+00	1.808334e+00	2.483570e+02	2.805881e-01	2.805881e-01
1.808333e+00	1.816667e+00	2.577419e+02	2.851785e-01	2.851785e-01
1.816666e+00	1.824999e+00	2.702299e+02	2.905689e-01	2.905689e-01
1.825000e+00	1.833333e+00	2.856223e+02	2.974538e-01	2.974538e-01
1.833333e+00	1.841667e+00	3.037582e+02	3.037920e-01	3.037920e-01
1.841667e+00	1.850000e+00	3.264228e+02	3.123819e-01	3.123819e-01
1.850000e+00	1.858333e+00	3.558601e+02	3.222117e-01	3.222117e-01
1.858333e+00	1.866667e+00	3.931805e+02	3.363110e-01	3.363110e-01
1.866668e+00	1.875001e+00	4.402729e+02	3.528878e-01	3.528878e-01
1.874999e+00	1.883332e+00	5.016633e+02	3.750524e-01	3.750524e-01
1.883333e+00	1.891667e+00	5.834609e+02	4.024168e-01	4.024168e-01
1.891667e+00	1.900000e+00	6.956103e+02	4.385876e-01	4.385876e-01
1.900000e+00	1.908333e+00	8.551328e+02	4.868213e-01	4.868213e-01
1.908333e+00	1.916667e+00	1.094007e+03	5.516960e-01	5.516960e-01
1.916667e+00	1.925000e+00	1.480930e+03	6.497041e-01	6.497041e-01
1.925001e+00	1.933334e+00	2.170619e+03	7.896968e-01	7.896968e-01
1.933333e+00	1.941667e+00	3.615694e+03	1.012932e+00	1.012932e+00
1.941666e+00	1.949999e+00	7.598726e+03	1.459201e+00	1.459201e+00
1.950000e+00	1.958333e+00	2.270421e+04	2.519029e+00	2.519029e+00
1.958333e+00	1.966667e+00	3.123470e+04	2.964649e+00	2.964649e+00
1.966667e+00	1.975000e+00	9.879766e+03	1.668357e+00	1.668357e+00
1.975000e+00	1.983333e+00	3.636102e+03	1.031642e+00	1.031642e+00
1.983333e+00	1.991667e+00	1.830043e+03	7.448055e-01	7.448055e-01
1.991668e+00	2.000001e+00	1.097877e+03	5.879472e-01	5.879472e-01
2.000000e+00	2.008333e+00	7.316055e+02	4.690005e-01	4.690005e-01
2.008333e+00	2.016667e+00	5.237663e+02	4.002996e-01	4.002996e-01
2.016667e+00	2.025000e+00	3.940011e+02	3.424822e-01	3.424822e-01
2.024999e+00	2.033333e+00	3.083520e+02	3.013240e-01	3.013240e-01
2.033333e+00	2.041667e+00	2.473813e+02	2.674461e-01	2.674461e-01
2.041666e+00	2.050000e+00	2.035236e+02	2.414484e-01	2.414484e-01
2.050000e+00	2.058334e+00	1.706647e+02	2.249025e-01	2.249025e-01
2.058333e+00	2.066667e+00	1.450842e+02	2.035893e-01	2.035893e-01
2.066666e+00	2.075000e+00	1.245499e+02	1.852743e-01	1.852743e-01
2.075000e+00	2.083334e+00	1.087879e+02	1.735411e-01	1.735411e-01
2.083333e+00	2.091667e+00	9.523235e+01	1.618547e-01	1.618547e-01
2.091667e+00	2.100001e+00	8.452053e+01	1.609472e-01	1.609472e-01
2.100000e+00	2.108333e+00	7.553765e+01	1.542713e-01	1.542713e-01
2.108333e+00	2.116667e+00	6.765455e+01	1.446745e-01	1.446745e-01
2.116667e+00	2.125000e+00	6.114003e+01	1.354542e-01	1.354542e-01
2.125000e+00	2.133333e+00	5.524707e+01	1.266666e-01	1.266666e-01
2.133333e+00	2.141667e+00	4.995310e+01	1.186295e-01	1.186295e-01
2.141667e+00	2.150000e+00	4.568291e+01	1.120229e-01	1.120229e-01
# END HISTO1D


# BEGIN HISTO1D //home/lflower/setups/PhotonSplitter-v3/rel3-ppee-YFSPS-log_cd_dilepton_m_inv_14.yoda/PHOTONSPLITTER/log_cd_dilepton_m_inv
ErrorBars=1
ErrorBreakdown={0: {"": {up: 0.31175450199484261, dn: 0.31175450199484261}}, 1: {"": {up: 0.30483230105783599, dn: 0.30483230105783599}}, 2: {"": {up: 0.29953813530834472, dn: 0.29953813530834472}}, 3: {"": {up: 0.2946814083576646, dn: 0.2946814083576646}}, 4: {"": {up: 0.29022101326935495, dn: 0.29022101326935495}}, 5: {"": {up: 0.28697847654468944, dn: 0.28697847654468944}}, 6: {"": {up: 0.28291586590876378, dn: 0.28291586590876378}}, 7: {"": {up: 0.28107612436553314, dn: 0.28107612436553314}}, 8: {"": {up: 0.27950529750240277, dn: 0.27950529750240277}}, 9: {"": {up: 0.27801548605279536, dn: 0.27801548605279536}}, 10: {"": {up: 0.27570757618660807, dn: 0.27570757618660807}}, 11: {"": {up: 0.27364139133010912, dn: 0.27364139133010912}}, 12: {"": {up: 0.27307497702304317, dn: 0.27307497702304317}}, 13: {"": {up: 0.27165548486144564, dn: 0.27165548486144564}}, 14: {"": {up: 0.27072524384576024, dn: 0.27072524384576024}}, 15: {"": {up: 0.27193172457568993, dn: 0.27193172457568993}}, 16: {"": {up: 0.27280869852320888, dn: 0.27280869852320888}}, 17: {"": {up: 0.27602147544437422, dn: 0.27602147544437422}}, 18: {"": {up: 0.27979005284792258, dn: 0.27979005284792258}}, 19: {"": {up: 0.28430319546847344, dn: 0.28430319546847344}}, 20: {"": {up: 0.28966829664897031, dn: 0.28966829664897031}}, 21: {"": {up: 0.29650905900004854, dn: 0.29650905900004854}}, 22: {"": {up: 0.30287260015229539, dn: 0.30287260015229539}}, 23: {"": {up: 0.31140575095552936, dn: 0.31140575095552936}}, 24: {"": {up: 0.32121734430365911, dn: 0.32121734430365911}}, 25: {"": {up: 0.33527819470658926, dn: 0.33527819470658926}}, 26: {"": {up: 0.35183592153615484, dn: 0.35183592153615484}}, 27: {"": {up: 0.37396127973273707, dn: 0.37396127973273707}}, 28: {"": {up: 0.40127865011813663, dn: 0.40127865011813663}}, 29: {"": {up: 0.43739963553847133, dn: 0.43739963553847133}}, 30: {"": {up: 0.48563156679127029, dn: 0.48563156679127029}}, 31: {"": {up: 0.55048752957477898, dn: 0.55048752957477898}}, 32: {"": {up: 0.64853629603377494, dn: 0.64853629603377494}}, 33: {"": {up: 0.78861481096322028, dn: 0.78861481096322028}}, 34: {"": {up: 1.0120275932350808, dn: 1.0120275932350808}}, 35: {"": {up: 1.4587910070641745, dn: 1.4587910070641745}}, 36: {"": {up: 2.5198010599313729, dn: 2.5198010599313729}}, 37: {"": {up: 2.9664041826897387, dn: 2.9664041826897387}}, 38: {"": {up: 1.6694444821948891, dn: 1.6694444821948891}}, 39: {"": {up: 1.0322913078790137, dn: 1.0322913078790137}}, 40: {"": {up: 0.74524027746368837, dn: 0.74524027746368837}}, 41: {"": {up: 0.58828747226018352, dn: 0.58828747226018352}}, 42: {"": {up: 0.46925007330654189, dn: 0.46925007330654189}}, 43: {"": {up: 0.40050793489823477, dn: 0.40050793489823477}}, 44: {"": {up: 0.34263411106147934, dn: 0.34263411106147934}}, 45: {"": {up: 0.3014588656026056, dn: 0.3014588656026056}}, 46: {"": {up: 0.26755879187330056, dn: 0.26755879187330056}}, 47: {"": {up: 0.24154703787123838, dn: 0.24154703787123838}}, 48: {"": {up: 0.22498147757588635, dn: 0.22498147757588635}}, 49: {"": {up: 0.20369270880255896, dn: 0.20369270880255896}}, 50: {"": {up: 0.18532522003229529, dn: 0.18532522003229529}}, 51: {"": {up: 0.17360435429310336, dn: 0.17360435429310336}}, 52: {"": {up: 0.16189946881372419, dn: 0.16189946881372419}}, 53: {"": {up: 0.16100257421804762, dn: 0.16100257421804762}}, 54: {"": {up: 0.15431847425767758, dn: 0.15431847425767758}}, 55: {"": {up: 0.14472886800740509, dn: 0.14472886800740509}}, 56: {"": {up: 0.13550173441039579, dn: 0.13550173441039579}}, 57: {"": {up: 0.12670404369036148, dn: 0.12670404369036148}}, 58: {"": {up: 0.11866519220657767, dn: 0.11866519220657767}}, 59: {"": {up: 0.1120783030902219, dn: 0.1120783030902219}}}
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Path=//home/lflower/setups/PhotonSplitter-v3/rel3-ppee-YFSPS-log_cd_dilepton_m_inv_14.yoda/PHOTONSPLITTER/log_cd_dilepton_m_inv
Title=YFS, $\gamma\to\mathrm{f}\bar{\mathrm{f}}$, $\mathrm{f}_\mathrm{dress}=\{\gamma,e\}$
# xlow	 xhigh	 val	 errminus	 errplus
1.650000e+00	1.658333e+00	2.787636e+02	3.117545e-01	3.117545e-01
1.658333e+00	1.666667e+00	2.715953e+02	3.048323e-01	3.048323e-01
1.666667e+00	1.675000e+00	2.643815e+02	2.995381e-01	2.995381e-01
1.675001e+00	1.683334e+00	2.585179e+02	2.946814e-01	2.946814e-01
1.683333e+00	1.691667e+00	2.520643e+02	2.902210e-01	2.902210e-01
1.691666e+00	1.699999e+00	2.472945e+02	2.869785e-01	2.869785e-01
1.700000e+00	1.708333e+00	2.420450e+02	2.829159e-01	2.829159e-01
1.708333e+00	1.716667e+00	2.378260e+02	2.810761e-01	2.810761e-01
1.716667e+00	1.725000e+00	2.340707e+02	2.795053e-01	2.795053e-01
1.725000e+00	1.733333e+00	2.312164e+02	2.780155e-01	2.780155e-01
1.733333e+00	1.741667e+00	2.291317e+02	2.757076e-01	2.757076e-01
1.741668e+00	1.750001e+00	2.273486e+02	2.736414e-01	2.736414e-01
1.749999e+00	1.758332e+00	2.265981e+02	2.730750e-01	2.730750e-01
1.758333e+00	1.766667e+00	2.266605e+02	2.716555e-01	2.716555e-01
1.766667e+00	1.775000e+00	2.275425e+02	2.707252e-01	2.707252e-01
1.775000e+00	1.783333e+00	2.307386e+02	2.719317e-01	2.719317e-01
1.783333e+00	1.791667e+00	2.340894e+02	2.728087e-01	2.728087e-01
1.791667e+00	1.800000e+00	2.395621e+02	2.760215e-01	2.760215e-01
1.800001e+00	1.808334e+00	2.467511e+02	2.797901e-01	2.797901e-01
1.808333e+00	1.816667e+00	2.559435e+02	2.843032e-01	2.843032e-01
1.816666e+00	1.824999e+00	2.683442e+02	2.896683e-01	2.896683e-01
1.825000e+00	1.833333e+00	2.836427e+02	2.965091e-01	2.965091e-01
1.833333e+00	1.841667e+00	3.017756e+02	3.028726e-01	3.028726e-01
1.841667e+00	1.850000e+00	3.242436e+02	3.114058e-01	3.114058e-01
1.850000e+00	1.858333e+00	3.535849e+02	3.212173e-01	3.212173e-01
1.858333e+00	1.866667e+00	3.907233e+02	3.352782e-01	3.352782e-01
1.866668e+00	1.875001e+00	4.376372e+02	3.518359e-01	3.518359e-01
1.874999e+00	1.883332e+00	4.987676e+02	3.739613e-01	3.739613e-01
1.883333e+00	1.891667e+00	5.802187e+02	4.012787e-01	4.012787e-01
1.891667e+00	1.900000e+00	6.919400e+02	4.373996e-01	4.373996e-01
1.900000e+00	1.908333e+00	8.510409e+02	4.856316e-01	4.856316e-01
1.908333e+00	1.916667e+00	1.089342e+03	5.504875e-01	5.504875e-01
1.916667e+00	1.925000e+00	1.475548e+03	6.485363e-01	6.485363e-01
1.925001e+00	1.933334e+00	2.164521e+03	7.886148e-01	7.886148e-01
1.933333e+00	1.941667e+00	3.609160e+03	1.012028e+00	1.012028e+00
1.941666e+00	1.949999e+00	7.594491e+03	1.458791e+00	1.458791e+00
1.950000e+00	1.958333e+00	2.271837e+04	2.519801e+00	2.519801e+00
1.958333e+00	1.966667e+00	3.127181e+04	2.966404e+00	2.966404e+00
1.966667e+00	1.975000e+00	9.892663e+03	1.669444e+00	1.669444e+00
1.975000e+00	1.983333e+00	3.640691e+03	1.032291e+00	1.032291e+00
1.983333e+00	1.991667e+00	1.832215e+03	7.452403e-01	7.452403e-01
1.991668e+00	2.000001e+00	1.099113e+03	5.882875e-01	5.882875e-01
2.000000e+00	2.008333e+00	7.323563e+02	4.692501e-01	4.692501e-01
2.008333e+00	2.016667e+00	5.242961e+02	4.005079e-01	4.005079e-01
2.016667e+00	2.025000e+00	3.943517e+02	3.426341e-01	3.426341e-01
2.024999e+00	2.033333e+00	3.086141e+02	3.014589e-01	3.014589e-01
2.033333e+00	2.041667e+00	2.475845e+02	2.675588e-01	2.675588e-01
2.041666e+00	2.050000e+00	2.036965e+02	2.415470e-01	2.415470e-01
2.050000e+00	2.058334e+00	1.707857e+02	2.249815e-01	2.249815e-01
2.058333e+00	2.066667e+00	1.452211e+02	2.036927e-01	2.036927e-01
2.066666e+00	2.075000e+00	1.246256e+02	1.853252e-01	1.853252e-01
2.075000e+00	2.083334e+00	1.088667e+02	1.736044e-01	1.736044e-01
2.083333e+00	2.091667e+00	9.528988e+01	1.618995e-01	1.618995e-01
2.091667e+00	2.100001e+00	8.457449e+01	1.610026e-01	1.610026e-01
2.100000e+00	2.108333e+00	7.558625e+01	1.543185e-01	1.543185e-01
2.108333e+00	2.116667e+00	6.770102e+01	1.447289e-01	1.447289e-01
2.116667e+00	2.125000e+00	6.118636e+01	1.355017e-01	1.355017e-01
2.125000e+00	2.133333e+00	5.527832e+01	1.267040e-01	1.267040e-01
2.133333e+00	2.141667e+00	4.998211e+01	1.186652e-01	1.186652e-01
2.141667e+00	2.150000e+00	4.572154e+01	1.120783e-01	1.120783e-01
# END HISTO1D



==> plots/YFS/dressed0_1-one_lepton_pt.dat <==
# BEGIN PLOT
Legend=1
LogY=0
Title=$pp \to e^+ e^-$, 13 TeV
XLabel=$p_{\mathrm{T}}^e$ [GeV]
YLabel=d$ \sigma / $d$p_{\mathrm{T}}^e$ [pb/GeV]
LeftMargin=1.6
YMin=1.01e1
YMax=1e2
LegendXPos=0.05
LegendYPos=0.9
LegendTitle=\textbf{Dressed Leptons, $\Delta R_\text{dress}=0.1$}
DrawOnly=//home/lflower/setups/PhotonSplitter-v3/rel3-ppee-noYFS-one_lepton_pt_04.yoda/PHOTONSPLITTER/one_lepton_pt //home/lflower/setups/PhotonSplitter-v3/rel3-ppee-YFSnoPS-one_lepton_pt_04.yoda/PHOTONSPLITTER/one_lepton_pt //home/lflower/setups/PhotonSplitter-v3/rel3-ppee-YFSPS-one_lepton_pt_04.yoda/PHOTONSPLITTER/one_lepton_pt //home/lflower/setups/PhotonSplitter-v3/rel3-ppee-YFSPS-one_lepton_pt_14.yoda/PHOTONSPLITTER/one_lepton_pt
RatioPlotDrawOnly=//home/lflower/setups/PhotonSplitter-v3/rel3-ppee-YFSnoPS-one_lepton_pt_04.yoda/PHOTONSPLITTER/one_lepton_pt //home/lflower/setups/PhotonSplitter-v3/rel3-ppee-YFSPS-one_lepton_pt_04.yoda/PHOTONSPLITTER/one_lepton_pt //home/lflower/setups/PhotonSplitter-v3/rel3-ppee-YFSPS-one_lepton_pt_14.yoda/PHOTONSPLITTER/one_lepton_pt
LegendOnly=//home/lflower/setups/PhotonSplitter-v3/rel3-ppee-noYFS-one_lepton_pt_04.yoda/PHOTONSPLITTER/one_lepton_pt //home/lflower/setups/PhotonSplitter-v3/rel3-ppee-YFSnoPS-one_lepton_pt_04.yoda/PHOTONSPLITTER/one_lepton_pt //home/lflower/setups/PhotonSplitter-v3/rel3-ppee-YFSPS-one_lepton_pt_04.yoda/PHOTONSPLITTER/one_lepton_pt //home/lflower/setups/PhotonSplitter-v3/rel3-ppee-YFSPS-one_lepton_pt_14.yoda/PHOTONSPLITTER/one_lepton_pt
RatioPlot=1
RatioPlotReference=//home/lflower/setups/PhotonSplitter-v3/rel3-ppee-YFSnoPS-one_lepton_pt_04.yoda/PHOTONSPLITTER/one_lepton_pt
RatioPlotYLabel=Ratio
RatioPlotYMin=0.99001
RatioPlotYMax=1.00999
RatioPlotYMajorTickMarks=5
RatioPlotYLabelSep=7.5
RatioPlotSameStyle=1
RatioPlotYLabel=d$\sigma$/d$\sigma_{\mathrm{f}_\mathrm{dress}=\{\gamma\}}^\text{\,no $\gamma\to\mathrm{f}\bar{\mathrm{f}}$}$
# END PLOT

# BEGIN HISTO1D //home/lflower/setups/PhotonSplitter-v3/rel3-ppee-noYFS-one_lepton_pt_04.yoda/PHOTONSPLITTER/one_lepton_pt
ErrorBars=1
ErrorBreakdown={0: {"": {up: 0.007667388082000284, dn: 0.007667388082000284}}, 1: {"": {up: 0.0078932775195098767, dn: 0.0078932775195098767}}, 2: {"": {up: 0.008076663296188594, dn: 0.008076663296188594}}, 3: {"": {up: 0.0082424231873885236, dn: 0.0082424231873885236}}, 4: {"": {up: 0.0084066735395160914, dn: 0.0084066735395160914}}, 5: {"": {up: 0.0085817160288604276, dn: 0.0085817160288604276}}, 6: {"": {up: 0.008764731598856863, dn: 0.008764731598856863}}, 7: {"": {up: 0.0089635221871761997, dn: 0.0089635221871761997}}, 8: {"": {up: 0.0091702666264400403, dn: 0.0091702666264400403}}, 9: {"": {up: 0.0093908950585127934, dn: 0.0093908950585127934}}, 10: {"": {up: 0.0096258443785467458, dn: 0.0096258443785467458}}, 11: {"": {up: 0.0098746746781856066, dn: 0.0098746746781856066}}, 12: {"": {up: 0.010133740671637498, dn: 0.010133740671637498}}, 13: {"": {up: 0.010404672027507642, dn: 0.010404672027507642}}, 14: {"": {up: 0.010685260876553271, dn: 0.010685260876553271}}, 15: {"": {up: 0.010980869728760105, dn: 0.010980869728760105}}, 16: {"": {up: 0.01128340374177934, dn: 0.01128340374177934}}, 17: {"": {up: 0.011592950444127673, dn: 0.011592950444127673}}, 18: {"": {up: 0.011917583647703086, dn: 0.011917583647703086}}, 19: {"": {up: 0.012246448464759079, dn: 0.012246448464759079}}, 20: {"": {up: 0.012574820078235712, dn: 0.012574820078235712}}, 21: {"": {up: 0.012887746117921473, dn: 0.012887746117921473}}, 22: {"": {up: 0.013139181861896882, dn: 0.013139181861896882}}, 23: {"": {up: 0.013247467682542199, dn: 0.013247467682542199}}, 24: {"": {up: 0.013060620199668927, dn: 0.013060620199668927}}, 25: {"": {up: 0.012494734891145151, dn: 0.012494734891145151}}, 26: {"": {up: 0.011603012539853604, dn: 0.011603012539853604}}, 27: {"": {up: 0.010521150127243695, dn: 0.010521150127243695}}, 28: {"": {up: 0.0094531190619816068, dn: 0.0094531190619816068}}, 29: {"": {up: 0.0085187510821716113, dn: 0.0085187510821716113}}}
LineColor=black
LineStyle=solid
LineWidth=1.5pt
Path=//home/lflower/setups/PhotonSplitter-v3/rel3-ppee-noYFS-one_lepton_pt_04.yoda/PHOTONSPLITTER/one_lepton_pt
Title=no QED corr.
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+01	2.100000e+01	2.305052e+01	7.667388e-03	7.667388e-03
2.100000e+01	2.200000e+01	2.461838e+01	7.893278e-03	7.893278e-03
2.200000e+01	2.300000e+01	2.597790e+01	8.076663e-03	8.076663e-03
2.300000e+01	2.400000e+01	2.727240e+01	8.242423e-03	8.242423e-03
2.400000e+01	2.500000e+01	2.858975e+01	8.406674e-03	8.406674e-03
2.500000e+01	2.600000e+01	3.000649e+01	8.581716e-03	8.581716e-03
2.600000e+01	2.700000e+01	3.151283e+01	8.764732e-03	8.764732e-03
2.700000e+01	2.800000e+01	3.316170e+01	8.963522e-03	8.963522e-03
2.800000e+01	2.900000e+01	3.489603e+01	9.170267e-03	9.170267e-03
2.900000e+01	3.000000e+01	3.677346e+01	9.390895e-03	9.390895e-03
3.000000e+01	3.100000e+01	3.879204e+01	9.625844e-03	9.625844e-03
3.100000e+01	3.200000e+01	4.095899e+01	9.874675e-03	9.874675e-03
3.200000e+01	3.300000e+01	4.325243e+01	1.013374e-02	1.013374e-02
3.300000e+01	3.400000e+01	4.570625e+01	1.040467e-02	1.040467e-02
3.400000e+01	3.500000e+01	4.829895e+01	1.068526e-02	1.068526e-02
3.500000e+01	3.600000e+01	5.110314e+01	1.098087e-02	1.098087e-02
3.600000e+01	3.700000e+01	5.405381e+01	1.128340e-02	1.128340e-02
3.700000e+01	3.800000e+01	5.715672e+01	1.159295e-02	1.159295e-02
3.800000e+01	3.900000e+01	6.046835e+01	1.191758e-02	1.191758e-02
3.900000e+01	4.000000e+01	6.390985e+01	1.224645e-02	1.224645e-02
4.000000e+01	4.100000e+01	6.742405e+01	1.257482e-02	1.257482e-02
4.100000e+01	4.200000e+01	7.085512e+01	1.288775e-02	1.288775e-02
4.200000e+01	4.300000e+01	7.369587e+01	1.313918e-02	1.313918e-02
4.300000e+01	4.400000e+01	7.495678e+01	1.324747e-02	1.324747e-02
4.400000e+01	4.500000e+01	7.287009e+01	1.306062e-02	1.306062e-02
4.500000e+01	4.600000e+01	6.666010e+01	1.249473e-02	1.249473e-02
4.600000e+01	4.700000e+01	5.741699e+01	1.160301e-02	1.160301e-02
4.700000e+01	4.800000e+01	4.712705e+01	1.052115e-02	1.052115e-02
4.800000e+01	4.900000e+01	3.796633e+01	9.453119e-03	9.453119e-03
4.900000e+01	5.000000e+01	3.078539e+01	8.518751e-03	8.518751e-03
# END HISTO1D


# BEGIN HISTO1D //home/lflower/setups/PhotonSplitter-v3/rel3-ppee-YFSnoPS-one_lepton_pt_04.yoda/PHOTONSPLITTER/one_lepton_pt
ErrorBars=1
ErrorBreakdown={0: {"": {up: 0.0077384849938473103, dn: 0.0077384849938473103}}, 1: {"": {up: 0.0079582963000883553, dn: 0.0079582963000883553}}, 2: {"": {up: 0.0081365594694563625, dn: 0.0081365594694563625}}, 3: {"": {up: 0.0083032999464068506, dn: 0.0083032999464068506}}, 4: {"": {up: 0.0084643233633882389, dn: 0.0084643233633882389}}, 5: {"": {up: 0.0086362902915545856, dn: 0.0086362902915545856}}, 6: {"": {up: 0.0088177219280265347, dn: 0.0088177219280265347}}, 7: {"": {up: 0.0090116924048704635, dn: 0.0090116924048704635}}, 8: {"": {up: 0.0092147788904563526, dn: 0.0092147788904563526}}, 9: {"": {up: 0.0094322309132039376, dn: 0.0094322309132039376}}, 10: {"": {up: 0.0096626155879244204, dn: 0.0096626155879244204}}, 11: {"": {up: 0.0099038260283589395, dn: 0.0099038260283589395}}, 12: {"": {up: 0.010153945046138471, dn: 0.010153945046138471}}, 13: {"": {up: 0.010418147628057494, dn: 0.010418147628057494}}, 14: {"": {up: 0.010689752101896471, dn: 0.010689752101896471}}, 15: {"": {up: 0.010971048263497887, dn: 0.010971048263497887}}, 16: {"": {up: 0.011263272171087762, dn: 0.011263272171087762}}, 17: {"": {up: 0.011559584767628982, dn: 0.011559584767628982}}, 18: {"": {up: 0.011867008890196384, dn: 0.011867008890196384}}, 19: {"": {up: 0.012176222731208558, dn: 0.012176222731208558}}, 20: {"": {up: 0.012479306871777776, dn: 0.012479306871777776}}, 21: {"": {up: 0.012764767917984251, dn: 0.012764767917984251}}, 22: {"": {up: 0.012986516084000359, dn: 0.012986516084000359}}, 23: {"": {up: 0.013061856682723175, dn: 0.013061856682723175}}, 24: {"": {up: 0.012849245114013507, dn: 0.012849245114013507}}, 25: {"": {up: 0.012269083095325421, dn: 0.012269083095325421}}, 26: {"": {up: 0.011380237255874765, dn: 0.011380237255874765}}, 27: {"": {up: 0.010314431637274059, dn: 0.010314431637274059}}, 28: {"": {up: 0.0092662883615825375, dn: 0.0092662883615825375}}, 29: {"": {up: 0.0083544167959229802, dn: 0.0083544167959229802}}}
LineColor=red
LineStyle=dashed
LineWidth=1.5pt
Path=//home/lflower/setups/PhotonSplitter-v3/rel3-ppee-YFSnoPS-one_lepton_pt_04.yoda/PHOTONSPLITTER/one_lepton_pt
Title=YFS, no $\gamma\to\mathrm{f}\bar{\mathrm{f}}$, $\mathrm{f}_\mathrm{dress}=\{\gamma\}$
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+01	2.100000e+01	2.356722e+01	7.738485e-03	7.738485e-03
2.100000e+01	2.200000e+01	2.511211e+01	7.958296e-03	7.958296e-03
2.200000e+01	2.300000e+01	2.645616e+01	8.136559e-03	8.136559e-03
2.300000e+01	2.400000e+01	2.774963e+01	8.303300e-03	8.303300e-03
2.400000e+01	2.500000e+01	2.905338e+01	8.464323e-03	8.464323e-03
2.500000e+01	2.600000e+01	3.044607e+01	8.636290e-03	8.636290e-03
2.600000e+01	2.700000e+01	3.195065e+01	8.817722e-03	8.817722e-03
2.700000e+01	2.800000e+01	3.356507e+01	9.011692e-03	9.011692e-03
2.800000e+01	2.900000e+01	3.528135e+01	9.214779e-03	9.214779e-03
2.900000e+01	3.000000e+01	3.713233e+01	9.432231e-03	9.432231e-03
3.000000e+01	3.100000e+01	3.911530e+01	9.662616e-03	9.662616e-03
3.100000e+01	3.200000e+01	4.122838e+01	9.903826e-03	9.903826e-03
3.200000e+01	3.300000e+01	4.345763e+01	1.015395e-02	1.015395e-02
3.300000e+01	3.400000e+01	4.584163e+01	1.041815e-02	1.041815e-02
3.400000e+01	3.500000e+01	4.836458e+01	1.068975e-02	1.068975e-02
3.500000e+01	3.600000e+01	5.103604e+01	1.097105e-02	1.097105e-02
3.600000e+01	3.700000e+01	5.387795e+01	1.126327e-02	1.126327e-02
3.700000e+01	3.800000e+01	5.683780e+01	1.155958e-02	1.155958e-02
3.800000e+01	3.900000e+01	5.996962e+01	1.186701e-02	1.186701e-02
3.900000e+01	4.000000e+01	6.318954e+01	1.217622e-02	1.217622e-02
4.000000e+01	4.100000e+01	6.640937e+01	1.247931e-02	1.247931e-02
4.100000e+01	4.200000e+01	6.952694e+01	1.276477e-02	1.276477e-02
4.200000e+01	4.300000e+01	7.200842e+01	1.298652e-02	1.298652e-02
4.300000e+01	4.400000e+01	7.288291e+01	1.306186e-02	1.306186e-02
4.400000e+01	4.500000e+01	7.052386e+01	1.284925e-02	1.284925e-02
4.500000e+01	4.600000e+01	6.427613e+01	1.226908e-02	1.226908e-02
4.600000e+01	4.700000e+01	5.523544e+01	1.138024e-02	1.138024e-02
4.700000e+01	4.800000e+01	4.529294e+01	1.031443e-02	1.031443e-02
4.800000e+01	4.900000e+01	3.648851e+01	9.266288e-03	9.266288e-03
4.900000e+01	5.000000e+01	2.961013e+01	8.354417e-03	8.354417e-03
# END HISTO1D


# BEGIN HISTO1D //home/lflower/setups/PhotonSplitter-v3/rel3-ppee-YFSPS-one_lepton_pt_04.yoda/PHOTONSPLITTER/one_lepton_pt
ErrorBars=1
ErrorBreakdown={0: {"": {up: 0.0077452637140384053, dn: 0.0077452637140384053}}, 1: {"": {up: 0.0079635224618255455, dn: 0.0079635224618255455}}, 2: {"": {up: 0.0081404840150939434, dn: 0.0081404840150939434}}, 3: {"": {up: 0.0083046727810311711, dn: 0.0083046727810311711}}, 4: {"": {up: 0.0084684792023125375, dn: 0.0084684792023125375}}, 5: {"": {up: 0.0086401302073522025, dn: 0.0086401302073522025}}, 6: {"": {up: 0.0088199280042413047, dn: 0.0088199280042413047}}, 7: {"": {up: 0.0090116369212257987, dn: 0.0090116369212257987}}, 8: {"": {up: 0.0092153675998301876, dn: 0.0092153675998301876}}, 9: {"": {up: 0.0094323607861446866, dn: 0.0094323607861446866}}, 10: {"": {up: 0.009664177668068815, dn: 0.009664177668068815}}, 11: {"": {up: 0.0099023941549506098, dn: 0.0099023941549506098}}, 12: {"": {up: 0.010156475766721447, dn: 0.010156475766721447}}, 13: {"": {up: 0.010418123631441508, dn: 0.010418123631441508}}, 14: {"": {up: 0.010690804459908524, dn: 0.010690804459908524}}, 15: {"": {up: 0.010972602243770618, dn: 0.010972602243770618}}, 16: {"": {up: 0.011261456388940109, dn: 0.011261456388940109}}, 17: {"": {up: 0.011558356284524198, dn: 0.011558356284524198}}, 18: {"": {up: 0.011864168744585521, dn: 0.011864168744585521}}, 19: {"": {up: 0.012176534810856494, dn: 0.012176534810856494}}, 20: {"": {up: 0.012481458248137515, dn: 0.012481458248137515}}, 21: {"": {up: 0.012762021783400935, dn: 0.012762021783400935}}, 22: {"": {up: 0.01298348951553472, dn: 0.01298348951553472}}, 23: {"": {up: 0.013057668245134733, dn: 0.013057668245134733}}, 24: {"": {up: 0.012846793374223779, dn: 0.012846793374223779}}, 25: {"": {up: 0.012266307512858139, dn: 0.012266307512858139}}, 26: {"": {up: 0.011376212023340633, dn: 0.011376212023340633}}, 27: {"": {up: 0.010310509201780482, dn: 0.010310509201780482}}, 28: {"": {up: 0.0092680035606380728, dn: 0.0092680035606380728}}, 29: {"": {up: 0.008352793544677134, dn: 0.008352793544677134}}}
LineColor=blue
LineStyle=dashdotted
LineWidth=1.5pt
Path=//home/lflower/setups/PhotonSplitter-v3/rel3-ppee-YFSPS-one_lepton_pt_04.yoda/PHOTONSPLITTER/one_lepton_pt
Title=YFS, $\gamma\to\mathrm{f}\bar{\mathrm{f}}$, $\mathrm{f}_\mathrm{dress}=\{\gamma\}$
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+01	2.100000e+01	2.359912e+01	7.745264e-03	7.745264e-03
2.100000e+01	2.200000e+01	2.514206e+01	7.963522e-03	7.963522e-03
2.200000e+01	2.300000e+01	2.648400e+01	8.140484e-03	8.140484e-03
2.300000e+01	2.400000e+01	2.776100e+01	8.304673e-03	8.304673e-03
2.400000e+01	2.500000e+01	2.906949e+01	8.468479e-03	8.468479e-03
2.500000e+01	2.600000e+01	3.047122e+01	8.640130e-03	8.640130e-03
2.600000e+01	2.700000e+01	3.196367e+01	8.819928e-03	8.819928e-03
2.700000e+01	2.800000e+01	3.356579e+01	9.011637e-03	9.011637e-03
2.800000e+01	2.900000e+01	3.528803e+01	9.215368e-03	9.215368e-03
2.900000e+01	3.000000e+01	3.713650e+01	9.432361e-03	9.432361e-03
3.000000e+01	3.100000e+01	3.912976e+01	9.664178e-03	9.664178e-03
3.100000e+01	3.200000e+01	4.122476e+01	9.902394e-03	9.902394e-03
3.200000e+01	3.300000e+01	4.347687e+01	1.015648e-02	1.015648e-02
3.300000e+01	3.400000e+01	4.584153e+01	1.041812e-02	1.041812e-02
3.400000e+01	3.500000e+01	4.836883e+01	1.069080e-02	1.069080e-02
3.500000e+01	3.600000e+01	5.105110e+01	1.097260e-02	1.097260e-02
3.600000e+01	3.700000e+01	5.386860e+01	1.126146e-02	1.126146e-02
3.700000e+01	3.800000e+01	5.682975e+01	1.155836e-02	1.155836e-02
3.800000e+01	3.900000e+01	5.994476e+01	1.186417e-02	1.186417e-02
3.900000e+01	4.000000e+01	6.317669e+01	1.217653e-02	1.217653e-02
4.000000e+01	4.100000e+01	6.643439e+01	1.248146e-02	1.248146e-02
4.100000e+01	4.200000e+01	6.949664e+01	1.276202e-02	1.276202e-02
4.200000e+01	4.300000e+01	7.197704e+01	1.298349e-02	1.298349e-02
4.300000e+01	4.400000e+01	7.284487e+01	1.305767e-02	1.305767e-02
4.400000e+01	4.500000e+01	7.050171e+01	1.284679e-02	1.284679e-02
4.500000e+01	4.600000e+01	6.423936e+01	1.226631e-02	1.226631e-02
4.600000e+01	4.700000e+01	5.519359e+01	1.137621e-02	1.137621e-02
4.700000e+01	4.800000e+01	4.525676e+01	1.031051e-02	1.031051e-02
4.800000e+01	4.900000e+01	3.649319e+01	9.268004e-03	9.268004e-03
4.900000e+01	5.000000e+01	2.959963e+01	8.352794e-03	8.352794e-03
# END HISTO1D


# BEGIN HISTO1D //home/lflower/setups/PhotonSplitter-v3/rel3-ppee-YFSPS-one_lepton_pt_14.yoda/PHOTONSPLITTER/one_lepton_pt
ErrorBars=1
ErrorBreakdown={0: {"": {up: 0.0077433022671209214, dn: 0.0077433022671209214}}, 1: {"": {up: 0.0079615086510032764, dn: 0.0079615086510032764}}, 2: {"": {up: 0.0081386546799824353, dn: 0.0081386546799824353}}, 3: {"": {up: 0.0083030343850907899, dn: 0.0083030343850907899}}, 4: {"": {up: 0.0084668087258423404, dn: 0.0084668087258423404}}, 5: {"": {up: 0.0086385797443792808, dn: 0.0086385797443792808}}, 6: {"": {up: 0.0088184873986415606, dn: 0.0088184873986415606}}, 7: {"": {up: 0.0090103007718943546, dn: 0.0090103007718943546}}, 8: {"": {up: 0.0092143540196803816, dn: 0.0092143540196803816}}, 9: {"": {up: 0.0094314770847412858, dn: 0.0094314770847412858}}, 10: {"": {up: 0.0096632039200256967, dn: 0.0096632039200256967}}, 11: {"": {up: 0.0099017513602392589, dn: 0.0099017513602392589}}, 12: {"": {up: 0.010155929302629081, dn: 0.010155929302629081}}, 13: {"": {up: 0.010417878862801199, dn: 0.010417878862801199}}, 14: {"": {up: 0.010690668828469059, dn: 0.010690668828469059}}, 15: {"": {up: 0.010972748060536157, dn: 0.010972748060536157}}, 16: {"": {up: 0.011261736100619655, dn: 0.011261736100619655}}, 17: {"": {up: 0.011558948914153051, dn: 0.011558948914153051}}, 18: {"": {up: 0.011865112725971043, dn: 0.011865112725971043}}, 19: {"": {up: 0.012177754308574302, dn: 0.012177754308574302}}, 20: {"": {up: 0.012482968396979943, dn: 0.012482968396979943}}, 21: {"": {up: 0.012764007991222818, dn: 0.012764007991222818}}, 22: {"": {up: 0.012985792236132533, dn: 0.012985792236132533}}, 23: {"": {up: 0.013060340730624145, dn: 0.013060340730624145}}, 24: {"": {up: 0.012849665365292591, dn: 0.012849665365292591}}, 25: {"": {up: 0.012269303158696504, dn: 0.012269303158696504}}, 26: {"": {up: 0.011379028956813494, dn: 0.011379028956813494}}, 27: {"": {up: 0.010313117860278723, dn: 0.010313117860278723}}, 28: {"": {up: 0.009270375936282195, dn: 0.009270375936282195}}, 29: {"": {up: 0.00835487582193775, dn: 0.00835487582193775}}}
LineColor=green!80!black
LineStyle=solid
LineWidth=1.5pt
Path=//home/lflower/setups/PhotonSplitter-v3/rel3-ppee-YFSPS-one_lepton_pt_14.yoda/PHOTONSPLITTER/one_lepton_pt
Title=YFS, $\gamma\to\mathrm{f}\bar{\mathrm{f}}$, $\mathrm{f}_\mathrm{dress}=\{\gamma,e\}$
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+01	2.100000e+01	2.358548e+01	7.743302e-03	7.743302e-03
2.100000e+01	2.200000e+01	2.512817e+01	7.961509e-03	7.961509e-03
2.200000e+01	2.300000e+01	2.647056e+01	8.138655e-03	8.138655e-03
2.300000e+01	2.400000e+01	2.774876e+01	8.303034e-03	8.303034e-03
2.400000e+01	2.500000e+01	2.905704e+01	8.466809e-03	8.466809e-03
2.500000e+01	2.600000e+01	3.045953e+01	8.638580e-03	8.638580e-03
2.600000e+01	2.700000e+01	3.195254e+01	8.818487e-03	8.818487e-03
2.700000e+01	2.800000e+01	3.355528e+01	9.010301e-03	9.010301e-03
2.800000e+01	2.900000e+01	3.527973e+01	9.214354e-03	9.214354e-03
2.900000e+01	3.000000e+01	3.712891e+01	9.431477e-03	9.431477e-03
3.000000e+01	3.100000e+01	3.912192e+01	9.663204e-03	9.663204e-03
3.100000e+01	3.200000e+01	4.121889e+01	9.901751e-03	9.901751e-03
3.200000e+01	3.300000e+01	4.347193e+01	1.015593e-02	1.015593e-02
3.300000e+01	3.400000e+01	4.583890e+01	1.041788e-02	1.041788e-02
3.400000e+01	3.500000e+01	4.836751e+01	1.069067e-02	1.069067e-02
3.500000e+01	3.600000e+01	5.105225e+01	1.097275e-02	1.097275e-02
3.600000e+01	3.700000e+01	5.387112e+01	1.126174e-02	1.126174e-02
3.700000e+01	3.800000e+01	5.683551e+01	1.155895e-02	1.155895e-02
3.800000e+01	3.900000e+01	5.995406e+01	1.186511e-02	1.186511e-02
3.900000e+01	4.000000e+01	6.318923e+01	1.217775e-02	1.217775e-02
4.000000e+01	4.100000e+01	6.645055e+01	1.248297e-02	1.248297e-02
4.100000e+01	4.200000e+01	6.951823e+01	1.276401e-02	1.276401e-02
4.200000e+01	4.300000e+01	7.200240e+01	1.298579e-02	1.298579e-02
4.300000e+01	4.400000e+01	7.287461e+01	1.306034e-02	1.306034e-02
4.400000e+01	4.500000e+01	7.053317e+01	1.284967e-02	1.284967e-02
4.500000e+01	4.600000e+01	6.427065e+01	1.226930e-02	1.226930e-02
4.600000e+01	4.700000e+01	5.522092e+01	1.137903e-02	1.137903e-02
4.700000e+01	4.800000e+01	4.527980e+01	1.031312e-02	1.031312e-02
4.800000e+01	4.900000e+01	3.651194e+01	9.270376e-03	9.270376e-03
4.900000e+01	5.000000e+01	2.961430e+01	8.354876e-03	8.354876e-03
# END HISTO1D


